Total variation-based reconstruction and phase retrieval for diffraction tomography

In optical diffraction tomography (ODT), the three-dimensional scattering potential of a microscopic object rotating around its center is recovered by a series of illuminations with coherent light. Reconstruction algorithms such as the filtered backpropagation require knowledge of the complex-valued wave at the measurement plane, whereas often only intensities, i.e., phaseless measurements, are available in practice. We propose a new reconstruction approach for ODT with unknown phase information based on three key ingredients. First, the light propagation is modeled using Born's approximation enabling us to use the Fourier diffraction theorem. Second, we stabilize the inversion of the non-uniform discrete Fourier transform via total variation regularization utilizing a primal-dual iteration, which also yields a novel numerical inversion formula for ODT with known phase. The third ingredient is a hybrid input-output scheme. We achieved convincing numerical results, which indicate that ODT with phaseless data is possible. The so-obtained 2D and 3D reconstructions are even comparable to the ones with known phase.

==> heart1-noise0.05-pr-tv-lcurve.txt <==
1e-05 140.052729386033 6551.17844475106
2.06913808111479e-05 139.888887566456 6528.59381533469
4.2813323987194e-05 139.660167342471 6473.94092780158
8.85866790410083e-05 138.414186483642 6380.90336348728
0.000183298071083244 137.044841664343 6172.20413897807
0.000379269019073225 134.451749538761 5798.74223417423
0.000784759970351461 129.445325960981 5173.99126685009
0.00162377673918872 122.783484402232 4343.05523985565
0.00335981828628378 112.209762338068 3441.55803654955
0.00695192796177561 104.292746923642 2534.90714735084
0.0143844988828766 94.3339096496116 1581.16688375422
0.0297635144163132 94.1902461659224 585.244383504516
0.0615848211066026 102.078815113388 192.555961692065
0.127427498570313 110.400056227969 178.528462291803
0.263665089873036 142.455569281713 170.318853254502
0.545559478116851 264.178606645148 159.207169869856
1.12883789168469 585.502622440929 139.940585303076
2.33572146909012 725.175354353108 116.909490889321
4.83293023857175 1499.95329061369 121.411431508256
10 499.067188579464 124.486678293406


==> heart1-noise0.05-rec-tv-lcurve.txt <==
0.001 444.986495300778 3797.75679681812
0.00162377673918872 445.72841732915 3578.79727574281
0.00263665089873036 447.247511512631 3267.45628522491
0.0042813323987194 449.958236675199 2896.73980179124
0.00695192796177561 454.748422917698 2474.09662643637
0.0112883789168469 463.304479181688 2002.12291640122
0.0183298071083244 478.567752301203 1480.4787203208
0.0297635144163132 505.680825249812 907.462740333667
0.0483293023857175 543.479477685299 404.309190024729
0.0784759970351461 566.809719386439 204.171421318182
0.127427498570313 571.952384398845 184.737529176772
0.206913808111479 575.212982303661 178.994619404449
0.335981828628378 583.074765888455 173.190576965119
0.545559478116852 592.284401973331 170.250443755814
0.885866790410082 602.327656025978 168.467118582251
1.43844988828766 611.877597095571 166.449345902926
2.33572146909012 614.253938566666 166.760031563743
3.79269019073225 615.37982690831 169.364523203437
6.15848211066026 616.564821958703 167.424084571583
10 618.120928807428 167.649822718699


==> heart1.txt <==
4.67444990366915 -6.07374579694026 0.283382741842478
4.02745274765104 -5.86430628670095 0.166876920964074
3.54440832742605 -5.65486677646163 0.162796433715113
3.14858174490252 -5.44542726622231 -0.712257629348577
2.81002394848148 -5.23598775598299 2.07452966246312
2.51327412287184 -5.02654824574367 -1.5265503569805
2.24909544270146 -4.81710873550435 -0.05099628147173
2.01144070866916 -4.60766922526503 2.81514120208386
1.79609348973008 -4.39822971502571 -0.487500605400161
1.59997548648577 -4.18879020478639 -1.22211226159627
1.42075940500224 -3.97935069454707 2.73865228216399
1.25663706143592 -3.76991118430775 2.11426623277936
1.10617274562309 -3.56047167406843 -2.09728722537535
0.968206375768832 -3.35103216382911 -0.543561212054207
0.841787214476933 -3.14159265358979 3.9901509793826
0.72612713326262 -2.93215314335047 0.992063871948678
0.620566824849342 -2.72271363311115 -6.05551164025092
0.524550852062624 -2.51327412287183 -3.59420122761497
0.437608887185248 -2.30383461263251 6.56408715512726
0.359341389635098 -2.09439510239319 6.43788961797259
0.289408532894006 -1.88495559215388 -8.35021994314746
0.227521556309404 -1.67551608191456 -17.6193618363658
0.17343595959237 -1.46607657167524 -8.10632972128867
0.126946122402639 -1.25663706143592 -0.00330636173971112
0.0878810456339691 -1.0471975511966 -19.1361442905404
0.0561009919347015 -0.837758040957278 -45.6299575900692
0.0314948615229992 -0.628318530717959 -17.3313076422346
0.0139781826254542 -0.418879020478639 97.5424992279755
0.00349162867040679 -0.20943951023932 242.101913873149
0 0 308.499957398262
0.00349162867040672 0.20943951023932 242.101913873149
0.0139781826254541 0.418879020478639 97.5424992279747
0.031494861522999 0.628318530717959 -17.331307642235
0.0561009919347012 0.837758040957278 -45.6299575900694
0.0878810456339687 1.0471975511966 -19.1361442905405
0.126946122402638 1.25663706143592 -0.00330636173971136
0.173435959592369 1.46607657167524 -8.10632972128867
0.227521556309404 1.67551608191456 -17.6193618363658
0.289408532894005 1.88495559215388 -8.35021994314738
0.359341389635098 2.09439510239319 6.43788961797254
0.437608887185247 2.30383461263251 6.56408715512723
0.524550852062623 2.51327412287183 -3.59420122761492
0.62056682484934 2.72271363311115 -6.05551164025092
0.726127133262619 2.93215314335047 0.992063871948673
0.841787214476932 3.14159265358979 3.99015097938261
0.968206375768831 3.35103216382911 -0.543561212054208
1.10617274562309 3.56047167406843 -2.09728722537536
1.25663706143592 3.76991118430775 2.11426623277938
1.42075940500224 3.97935069454707 2.738652282164
1.59997548648577 4.18879020478639 -1.22211226159626
1.79609348973008 4.39822971502571 -0.487500605400183
2.01144070866916 4.60766922526503 2.81514120208386
2.24909544270146 4.81710873550435 -0.0509962814717138
2.51327412287183 5.02654824574367 -1.52655035698046
2.81002394848148 5.23598775598299 2.07452966246314
3.14858174490252 5.44542726622231 -0.712257629348576
3.54440832742605 5.65486677646163 0.162796433715146
4.02745274765104 5.86430628670095 0.166876920964082
4.67444990366915 6.07374579694027 0.283382741842482
5.28372209243362 -5.55186011690595 0.426356140575186
4.61837686437976 -5.41119755667486 0.573706337675596
4.11608622187769 -5.25339726892278 -1.15774340680866
3.7005356286364 -5.08648023462624 -0.425549805546702
3.34194009709519 -4.9135769821252 1.97127226730644
3.02492350792684 -4.73630360668291 -1.08187115619599
2.74029963605506 -4.55562561946099 -0.0321529551656187
2.48205440936917 -4.37217512490945 2.41477445642895
2.24599449487474 -4.18639286008591 -0.204046513537239
2.02905845641952 -3.99860059489594 -0.698316803999642
1.8289317492292 -3.80904159779806 3.25275628319863
1.64381609488049 -3.61790487547072 2.87063588197134
1.47228364818018 -3.42534050049104 -1.59743755542259
1.3131806823828 -3.23146973442631 -1.01064508121656
1.16556166833107 -3.03639195639553 2.82857843071647
1.02864279499052 -2.84018954825807 0.0799878782192074
0.901768366838836 -2.64293142639035 -6.33387450049391
0.784385989444516 -2.44467564978669 -3.7233408840381
0.67602791159478 -2.24547138108058 6.12854960627181
0.576296781432627 -2.04536038363509 5.9405113978943
0.484854634045112 -1.84437817899394 -8.39096801764203
0.401414290640736 -1.6425549508644 -17.1045525327175
0.325732590328741 -1.43991625648594 -7.32597978371711
0.257605039178601 -1.23648358903673 0.821296662169168
0.196861574835071 -1.03227482279058 -18.3072096239591
0.143363225442323 -0.827304564278118 -44.8690346037166
0.0969994998347524 -0.621584426588806 -16.7900241164587
0.0576863889841626 -0.415123239427308 97.7984293765374
0.0253648913160611 -0.207927204108992 242.159774752019
0 0 308.499957398262
-0.0184198889896309 0.20865715326743 242.131902046827
-0.0298831716272215 0.418045475325535 97.5995170096529
-0.0343548410823237 0.628168645540459 -17.3191733150311
-0.0317758957804447 0.839032865227569 -45.7247225828524
-0.0220623266933896 1.05064696409153 -19.3432351479557
-0.00510364265555127 1.2630225552218 -0.328605025498101
0.0192391281888965 1.47617424514902 -8.57121243888535
0.0511360481951998 1.69011990814697 -18.1398834847018
0.0907916112938832 1.90488103739385 -8.7475783012304
0.138448978375707 2.12048319012913 6.17351542318149
0.194395328232167 2.33695655006006 6.25921020174113
0.258968625776211 2.55433663873038 -3.81143828262776
0.33256622286484 2.77266521950313 -5.60704106496913
0.415655870710827 2.99199145501184 2.36042913138627
0.508789963745688 3.2123734042508 5.637158755237
0.612624197491729 3.43387998359644 0.614227826356585
0.727942382983419 3.65659357490813 -1.26426376247784
0.855690049378037 3.88061355730487 3.51168500073974
0.997020923421054 4.10606119235396 5.10936045461163
1.15336285030568 4.33308655263249 0.968844746930552
1.32651410845521 4.56187864481895 -0.356134573571059
1.51878924264394 4.79268073737183 1.86756954394745
1.73324968902415 5.02581460019672 0.982308994881051
1.97408878059023 5.26172097035122 -0.580093320760703
2.24732058945289 5.50103195228535 1.30057742415269
2.5621313406884 5.74471305716073 -0.236470933071721
2.933897153624 5.99438038024061 -2.56149702980898
3.39240301582039 6.25316444986496 -0.123650851529082
4.01396346356855 6.52908624701028 -1.43604659468391
5.83510471626346 -4.96914709562939 -1.6980148543207
5.15870107772485 -4.89880261385194 0.165720285343809
4.64266741433602 -4.79437044156155 -1.57110397436113
4.21194566963607 -4.67180466116518 -0.837648180621294
3.83724125065921 -4.53733203061916 0.637927898410591
3.50343119802305 -4.39416703417208 -3.45144779712153
3.20148053315148 -4.24423011580486 -0.724881002332942
2.92547420255686 -4.0887785589489 1.73262499848303
2.671287914329 -3.92868900891198 -2.84129953494881
2.43591063729697 -3.76460148012685 -3.69718423285365
2.21706593448304 -3.59699984421037 1.42314948474139
2.01298513519893 -3.42626004372276 1.74640268135542
1.82226390299266 -3.25268057959169 -2.8181826396692
1.64376750663986 -3.07650264638463 -2.19490454225881
1.47656598463751 -2.89792391352113 2.33149621774172
1.31988843099915 -2.71710824212707 0.467935082059324
1.17308994589408 -2.53419270989306 -5.6810054476288
1.03562722978273 -2.34929279870121 -3.69033638182252
0.907040232736946 -2.16250629518243 5.24974949891493
0.786938145094927 -1.9739162684947 4.67201866967493
0.674988566363266 -1.783593372544 -9.31151815341572
0.570909046002469 -1.59159764404585 -17.3491393877068
0.474460426641545 -1.39797991746873 -6.96161381211039
0.385441581238003 -1.20278294368523 1.68001753715488
0.303685247426347 -1.00604227540868 -17.061198220597
0.229054741451316 -0.807786965668117 -43.5146256651173
0.161441391327866 -0.608040113407043 -15.7243291213809
0.100762571193508 -0.40681928129469 98.3554160133568
0.0469602509045122 -0.204136804018882 242.302887414795
0 0 308.499957398262
-0.0401295944912887 0.205588704860026 242.248389206957
-0.0734171195980939 0.412631736463125 97.9668238030402
-0.0998281448595363 0.621136413229679 -16.7542913953655
-0.119304640131887 0.831115069847512 -45.143193756104
-0.131763979552657 1.04258526898586 -18.8687770856538
-0.137097491136802 1.25557010958821 0.0477826420237076
-0.135168491129062 1.47009864468363 -8.27904234298634
-0.125809717163938 1.68620642698541 -17.9785241423223
-0.108820042198942 1.90393620736616 -8.71990103004345
-0.0839603088630815 2.12333882029437 6.10736048580299
-0.0509480666168639 2.34447430248555 6.07685800477722
-0.00945091496687656 2.56741330784568 -4.05918630172739
0.040921955748673 2.79223890553273 -5.67782621371946
0.100630595457942 3.01904888217764 2.4622098621939
0.170218303700498 3.24795871966248 5.41531127261027
0.250329980307049 3.47910549567789 0.00361788277763099
0.341736531264043 3.71265307134973 -1.41819284432625
0.445367918074514 3.94879911609757 3.83968065610632
0.562358871962822 4.18778482448887 4.34009956640918
0.694113729380949 4.4299086974513 -0.939825245256509
0.842401161017178 4.67554667754508 -0.941938281325728
1.00949760384924 4.92518263638706 2.30600297517597
1.19841408904806 5.17945658841001 -0.129203647753408
1.41327490852383 5.43924517892169 -0.926181984116046
1.65999511576419 5.70580569135353 1.70283980024341
1.94760968934525 5.98105856968641 -1.28263914951983
2.2912415886494 6.26821829816895 0.523157267704077
2.72018540664243 6.57351163475746 -0.0140973057790835
3.30949919978523 6.91289266185892 -0.140080921038243
6.32255671174775 -4.33199105891224 -0.554394193232597
5.64250548253478 -4.33273536445132 1.30571939787241
5.11838257106227 -4.28281548835607 0.670415868254763
4.67720875247291 -4.20594381819842 0.525689393585772
4.29050078608664 -4.11137511988789 2.63953842792376
3.94355456277362 -4.0038870480963 -0.450739706626689
3.62758533957382 -3.88633393883772 0.0358220556629667
3.33684188818649 -3.76058447946459 1.71163503046748
3.06731414439092 -3.62794161882538 -1.04927153792127
2.81607447148511 -3.48935660374798 -0.19972930077324
2.5809094814078 -3.34554860760891 4.79085989939929
2.3600994891319 -3.19707638994477 3.25278525214718
2.1522790531507 -3.04438360959517 -3.39708734222052
1.95634487011371 -2.88782875154958 -3.60187947565654
1.77139273502497 -2.72770560982063 1.39699922095494
1.59667309315335 -2.56425772950387 0.317398083666259
1.43155890601726 -2.39768884775227 -5.48159807937842
1.27552192147252 -2.22817060409203 -3.64425648837324
1.12811483127887 -2.05584833778072 4.88050334371937
0.988957649762171 -1.88084551364815 3.86342733033387
0.857727182697904 -1.70326714386356 -10.3832302715467
0.734148802385798 -1.52320246037592 -18.3199753452658
0.617989975232835 -1.34072701792962 -7.35309941570126
0.509055144674525 -1.1559043567042 2.23852446942657
0.407181680896596 -0.968787318329515 -15.5896050017902
0.312236685780182 -0.779419084021967 -41.6605562225323
0.224114497153808 -0.587833985502219 -14.186290987912
0.142734777586933 -0.394058125983799 99.1879138307107
0.0680411041569889 -0.198109838385568 242.52486918135
0 0 308.499957398262
-0.0613996317580422 0.200267783579973 242.446174386684
-0.116146694243129 0.402697117947283 98.6274188635503
-0.164207710591285 0.607298880394403 -15.6668479307093
-0.205526257879943 0.814091403840196 -43.9437634662276
-0.24002199867856 1.02310079149819 -17.8446773682946
-0.267589270815662 1.23436137508904 0.892479721004924
-0.288095176172383 1.44791633582916 -7.50775449786019
-0.301377084934451 1.66381851534841 -17.3463526604476
-0.307239440537376 1.8821314538263 -8.32172495523682
-0.30544970938814 2.10293070600726 6.41036440747583
-0.29573326378647 2.32630550384022 6.43467763839723
-0.277766909507854 2.55236085949445 -3.78453943096281
-0.251170660878144 2.78122023779976 -5.60246522069506
-0.215497209657084 3.0130289780137 2.51335326515338
-0.170218303700501 3.24795871966248 5.41531127261027
-0.114706904526788 3.48621319989907 -0.336246020896195
-0.048213457404825 3.72803596381903 -1.59082713495671
0.0301662426613412 3.97372080543496 4.91176460198804
0.12153549902221 4.22362620973637 6.00866808763293
0.227259753184487 4.47819583556283 -0.936117335041789
0.349058690175269 4.73798844245098 -2.49516738403045
0.489145698055805 5.00372320377731 2.26321760346135
0.650448413528102 5.27635136636972 1.36040773696488
0.836976900812871 5.55717587907668 -1.72573039543213
1.05448238821086 5.84806542925063 0.998112982348613
1.3117496186821 6.15187435290563 0.320211432695626
1.62348270135643 6.47338030471353 -2.45724824552597
2.01816487691391 6.82183805058382 0.183646394197582
2.56877537021184 7.22095997808844 0.0483481514576466
6.74073745281808 -3.64737282162623 -0.117516674850787
6.06448941650788 -3.71919775971461 1.14707659141023
5.53801965724955 -3.72433711242339 -0.358396920894288
5.0912273574488 -3.69400177460916 0.0984312303813496
4.6967526970567 -3.64037312298257 1.6442291739118
4.34047151849259 -3.56973963765435 -3.39435344420934
4.01394556189475 -3.48585827396902 -0.564581527564332
3.7116504358101 -3.39118864947037 3.0129506842954
3.42973423881015 -3.28744574116734 -0.782850177020592
3.16538480446219 -3.17588160622364 -1.55348848594257
2.91647604396423 -3.05744284036142 2.84225468951079
2.68135609917938 -2.9328648982073 1.69197277381535
2.45871338360908 -2.80273173569369 -3.99078617345418
2.24748810979911 -2.66751520059554 -3.25017326669373
2.04681173591973 -2.52760199264984 1.94302550487908
1.85596427077364 -2.38331267259081 0.281225430884336
1.67434340719315 -2.23491540484685 -5.97779536960884
1.50144172807053 -2.08263610606975 -3.79959121082434
1.3368295676561 -1.92666607577637 5.39098562234341
1.18014192746593 -1.76716782176184 4.39290548935582
1.03106836052795 -1.60427956392339 -10.6492698425374
0.889345070859675 -1.4381187517995 -19.3362447373168
0.754748696332758 -1.26878483261692 -8.17238231749541
0.627091393419355 -1.09636143970259 2.58490749001546
0.506216946662697 -0.920918124658955 -13.91917447241
0.391997699639912 -0.742511723787342 -39.3752558451668
0.28433215764996 -0.561187425440062 -12.2419488720812
0.183143151887943 -0.376979587382665 100.25841955483
0.0883764848338053 -0.189912339905753 242.815845233779
0 0 308.499957398262
-0.0819969618105557 0.19275268655429 242.716451279365
-0.157603741400779 0.38835046553742 99.5511922964222
-0.226788182283123 0.586807653940066 -14.1097032549448
-0.289496086937531 0.788148382052828 -42.2194964301142
-0.345650286559108 0.992407007641258 -16.4918859901313
-0.395149286446811 1.19962871905767 1.73565992154146
-0.437865430177768 1.40987035260338 -6.98338913579005
-0.473642502295212 1.62320145988084 -17.0951666538687
-0.502292659271296 1.83970567421699 -8.44108200814662
-0.523592538977681 2.05948244283859 6.16108568717231
-0.537278345431869 2.2826492152841 6.48763828783805
-0.5430396316618 2.50934421145076 -3.59663599226459
-0.540511399183539 2.73972993913371 -5.87767473713606
-0.529263982247417 2.97399769784979 1.99337033005505
-0.508789963745688 3.2123734042508 5.637158755237
-0.478487036510666 3.45512522276514 0.594912028886766
-0.437635209345051 3.70257371412704 -1.30746716202272
-0.385365940419121 3.95510557807347 3.96082922540043
-0.320619442278628 4.21319266237939 4.8604851868749
-0.242084128425025 4.47741892297722 -1.04080266843844
-0.148108140721427 4.74851981449356 -1.34899938312829
-0.0365653903658443 5.02744193265057 2.73140239990696
0.0953562890744455 5.31543733461196 -0.702340437562181
0.251508799027925 5.61422099738668 -2.40074639133863
0.437416530947671 5.9262525385185 2.8529668077532
0.661517744695419 6.25528891335195 -1.08652888917028
0.937936597851801 6.60761860199776 -0.827875378869755
1.29403291046577 6.99542298116659 0.748172447825225
1.79990750013161 7.44991294571501 -0.0288687096779522
7.08506526376534 -2.92279320444466 1.93011526487163
6.42002953535771 -3.06491184603029 0.901139156470619
5.89698104116688 -3.12505411971937 -1.64392141380749
5.44946541008867 -3.14158747455771 -1.82648185925991
5.05154600261911 -3.12948643634481 0.218061407566498
4.68983335995289 -3.09648141272621 -0.724257155589719
4.35632815666745 -3.04719081638797 1.69065590608319
4.04579336454618 -2.9846382469807 3.91218348478834
3.75457744719095 -2.91093192002682 1.03374855164043
3.48001451912223 -2.82761098522555 1.08139693784615
3.22008908467114 -2.73583908954389 4.36910552102088
2.9732352106944 -2.63652032490363 1.30948997791303
2.73820953571779 -2.53037254638663 -5.01538612040831
2.51400739943643 -2.41797579489033 -3.24299113529842
2.29980543911286 -2.29980543911286 3.08792897655163
2.09492111545783 -2.1762555432966 1.33781693770908
1.89878345162095 -2.04765576107981 -5.67801455095182
1.71091142489892 -1.91428381104975 -3.59524237630152
1.53089771954052 -1.77637485706502 6.25378380255913
1.35839632325179 -1.63412866941667 5.53450057316258
1.19311293763513 -1.48771516136379 -10.2290597051846
1.03479748862979 -1.33727871323267 -19.8630594605468
0.883238232774341 -1.18294157516777 -8.69792018739341
0.738257097630572 -1.02480655733921 3.21442578451916
0.599705993628455 -0.862959159300124 -11.8744307845124
0.467463904671596 -0.697469249726337 -36.6814634590059
0.341434615526569 -0.528392378508766 -9.96478724277612
0.221544971491701 -0.355770781534117 101.519555633674
0.107743594248814 -0.179634122088218 243.162913222358
0 0 308.499957398262
-0.101695915990505 0.183125750758625 243.047222326335
-0.197334048986938 0.369748964159571 100.696807121649
-0.286883915191389 0.559887240031765 -12.1493248771107
-0.370294136285681 0.753570241661038 -40.0494722951284
-0.447491557568142 0.950840204934093 -14.9495273072941
-0.518379963805344 1.15175267974185 2.26851885840237
-0.582838338900894 1.35637753476014 -7.19267483053543
-0.640718593284762 1.56480026954208 -17.703479868274
-0.691842654518744 1.7771236942578 -9.41966485298614
-0.735998779141399 1.99347005905177 4.99693709411105
-0.772936893091993 2.21398374425026 5.76129333590709
-0.802362697972911 2.43883466311237 -3.73040444042421
-0.823930181490198 2.66822258592915 -6.36284370449032
-0.837232027892638 2.90238267655921 0.464396061120557
-0.841787214476932 3.14159265358979 3.9901509793826
-0.837024764392684 3.38618217065916 -0.0440320402360561
-0.822262138350638 3.63654529200971 -1.45342540837219
-0.796675973613344 3.89315738633955 3.63707326594387
-0.75926160987593 4.15659849454613 5.0331754775742
-0.708775685664152 4.42758647171132 -0.798464399661298
-0.643652267834757 4.7070254097569 -2.60984586971733
-0.561875860718845 4.99607895564986 2.09253789557253
-0.460780578836897 5.29628625908943 1.61137395762282
-0.336714885790771 5.60975553559804 -1.50947633875755
-0.184441753363874 5.93951038482628 2.33482613881416
0.00403814386636592 6.29016921946022 0.495129046837298
0.242114264705258 6.66946244714541 -2.57374149180247
0.555723248656772 7.09236459368133 0.927713552305823
1.01131946682507 7.5972431081138 -0.576131889785439
7.35176761703756 -2.16619085328139 0.431788337534489
6.70523046714062 -2.37704611678682 0.434249078861988
6.19133386677458 -2.49153238012007 1.17362955488123
5.74799797932166 -2.55475328471555 0.284206729008058
5.35099351307287 -2.5843124414233 3.34290841091966
4.98781240571084 -2.58929748945984 -2.02127910172402
4.65098190853543 -2.5751376985569 -0.297160206895387
4.33560973454361 -2.5453875232814 3.04540346752931
4.03828471936448 -2.50252531961882 -1.79596552175114
3.75651646647092 -2.4483604665577 -3.25820703554774
3.48842215551943 -2.38426091315018 1.87769141078453
3.2325389350516 -2.31128948319297 1.24512856288777
2.98770529114599 -2.23029006594685 -4.68674732755212
2.75298269791565 -2.14194454038234 -3.30991536927116
2.52760199264984 -2.04681173591973 3.64551059974195
2.31092556601065 -1.94535490285927 2.94199509214746
2.10242002720681 -1.83796157229487 -3.99783693945046
1.90163601812489 -1.72495822200624 -2.70584672807307
1.70819303564871 -1.60662130368932 6.5155840803464
1.52176784465741 -1.48318566140596 5.64779026929475
1.34208551972265 -1.35485104017188 -10.1842386545209
1.16891244856919 -1.2217871692401 -19.8584606387277
1.00205082630817 -1.08413776227464 -8.24289707764463
0.84133430258992 -0.942023679879066 4.76178081986309
0.686624536231473 -0.795545432806188 -9.1809307259895
0.537808477340587 -0.644785156610505 -33.5773282055423
0.394796244305683 -0.489808154105313 -7.43475674806622
0.25751949802653 -0.330664076553258 102.916255359995
0.125930242298436 -0.167387795238229 243.550740276141
0 0 308.499957398262
-0.120280668433625 0.171492450916122 243.423856910426
-0.234902323437592 0.347096415755443 102.013836476624
-0.3438364878905 0.526832584357738 -9.8594507980178
-0.447035165587657 0.710735828006897 -37.4687882435056
-0.544430017428831 0.898855797965565 -13.159163243015
-0.635931161802446 1.09125779704704 2.61527204289813
-0.72142554881626 1.28802396080582 -7.9655845861984
-0.800774837287299 1.4892547999947 -18.7860689479013
-0.873812676865903 1.69507117521727 -10.4487112142669
-0.9403412626632 1.90561680013755 3.94825927755414
-1.00012698240396 2.12106140400854 4.99207602213051
-1.05289491065984 2.34160473184596 -3.68111076712143
-1.09832181230998 2.56748162771169 -5.8932310323954
-1.13602718423821 2.79896854330163 0.172080958159179
-1.16556166833107 3.03639195639553 2.82857843071648
-1.18639187379733 3.28013939808727 -0.952057908279801
-1.19788019129904 3.5306741186771 -2.08460468399092
-1.1992574581255 3.78855494758534 2.20110110503363
-1.18958514838973 4.05446376378248 3.85772157007784
-1.1677017481703 4.32924445652931 0.87011922370221
-1.1321444060088 4.61395984962255 0.628828155439582
-1.08103030156173 4.90997789211431 2.50705126990829
-1.01186903830197 5.21910796299316 -0.521572785717821
-0.921249451858628 5.54382841824457 -2.31546037007053
-0.804279255228651 5.88769371243546 1.59086463601177
-0.653485699711928 6.25613311529756 -1.08264075852553
-0.456360722991068 6.65823426604739 -2.77315584043668
-0.188675033357082 7.11160077553499 1.59003119333112
0.211651205807793 7.66133628519478 -0.545195512744636
7.53792246584124 -1.38585526182498 -1.77145794464506
6.91696749076586 -1.66313697285897 -0.0221667495705394
6.41785314291798 -1.83071289037751 -0.992092930120162
5.98355427984729 -1.93992868326956 -0.340959986489696
5.59181441883002 -2.01082417859142 0.38209106229411
5.23114393498496 -2.05374468105362 -0.358260158363277
4.89467852933296 -2.07487083321823 0.166372737135213
4.57792425700471 -2.07824900122045 2.52695677485979
4.27774769908725 -2.06670052812198 0.201558811566011
3.99186123331134 -2.04228519826587 -1.79997260731468
3.71853534323258 -2.00656027525333 0.965423870640396
3.45642628638411 -1.96073567023603 0.669585812138686
3.20446712218687 -1.90577206082637 -3.58125529517981
2.96179574185784 -1.84244569325921 -1.87110917551165
2.72770560982063 -1.77139273502497 4.92565445717941
2.50161103246998 -1.69314054701454 4.85425375629516
2.28302204901492 -1.60813029190568 -1.75492421593091
2.07152588919336 -1.51673362971172 -1.6604044625678
1.86677303139596 -1.41926527110328 5.71944114395833
1.66846655910656 -1.31599256091233 4.06964056572151
1.47635393200663 -1.20714288746304 -11.0549271965573
1.2902205591114 -1.09290946934594 -19.3303268802974
1.10988474129634 -0.973455909187617 -6.37607057127801
0.93519367286957 -0.848919793851037 7.67520504326297
0.766020276730118 -0.719415544071842 -5.64359331403539
0.602260707788175 -0.58503666238888 -30.0869468546811
0.443832402815759 -0.445857489066537 -4.74244677134356
0.290672587051561 -0.301934546753775 104.388023576448
0.142737172260839 -0.153307532675461 243.962260196836
0 0 308.499957398262
-0.137547600703037 0.157980243894279 243.829760316827
-0.269896958876192 0.320641006385705 103.444993101264
-0.397021916075871 0.488005840642683 -7.32038481904071
-0.51887838406733 0.66011444389008 -34.4780520277563
-0.635403588089264 0.837023338776858 -10.8870028370107
-0.746514964913689 1.0188068655674 3.29352260676573
-0.852108669450792 1.20555852680056 -8.63565110033854
-0.952057624599608 1.39739274321198 -19.6299820722799
-1.04620902466826 1.59444710166462 -10.6270105995786
-1.1343811705322 1.79688520478507 4.15073114096266
-1.21635947120668 2.00490027116386 4.99749408090677
-1.29189138637316 2.21871968912516 -3.65176771581252
-1.36067999951547 2.43861080350094 -5.42399667283988
-1.42237578902429 2.66488832496182 0.511813158832724
-1.47656598463751 2.89792391352113 2.33149621774172
-1.52276062556418 3.13815873185663 -1.51806673036422
-1.56037401819903 3.38612014085921 -1.63812855116713
-1.58869962696567 3.64244430801929 2.81279745910432
-1.60687534308107 3.90790747957173 3.09063920233865
-1.61383422596619 4.18347033312893 -1.16816959526249
-1.60823253315416 4.47034277984256 -1.61326284207273
-1.58834074820057 4.77008208331383 1.6369177155491
-1.5518712488362 5.08474802788579 1.17507252214861
-1.49569061614808 5.41716195662014 -0.481218368467489
-1.41530490526689 5.77137023565208 2.26978685486125
-1.3038498172135 6.15355350754368 0.301633734842326
-1.14983572710668 6.57405707700547 -0.991686582098221
-0.931006152222684 7.05292077109375 1.27825071303616
-0.590335950111178 7.64149025869747 -0.354040463235683
7.64149025869747 -0.590335950111175 -0.586500103119495
7.05292077109375 -0.931006152222682 1.20210235413315
6.57405707700547 -1.14983572710668 -0.998932832412957
6.15355350754368 -1.3038498172135 0.279514677851912
5.77137023565208 -1.41530490526689 2.20987259686097
5.41716195662014 -1.49569061614808 -0.410772938379893
5.08474802788579 -1.5518712488362 1.20708618327991
4.77008208331383 -1.58834074820057 1.24244775226762
4.47034277984256 -1.60823253315416 -2.47738568270991
4.18347033312893 -1.61383422596619 -2.13299523120468
3.90790747957173 -1.60687534308107 2.44390752033396
3.64244430801929 -1.58869962696567 2.82175498136702
3.38612014085921 -1.56037401819903 -0.53682830888363
3.13815873185663 -1.52276062556418 1.18472934789411
2.89792391352113 -1.47656598463751 6.72952990766204
2.66488832496182 -1.42237578902428 5.77119958147228
2.43861080350094 -1.36067999951547 -0.947144093981298
2.21871968912516 -1.29189138637316 -1.52367770452186
2.00490027116386 -1.21635947120668 4.37512216038528
1.79688520478507 -1.1343811705322 2.01583241159444
1.59444710166462 -1.04620902466826 -11.9312444224321
1.39739274321198 -0.952057624599608 -17.8961507299749
1.20555852680056 -0.852108669450791 -2.97936602486123
1.0188068655674 -0.746514964913688 11.9892392085402
0.837023338776858 -0.635403588089264 -1.29897318086352
0.66011444389008 -0.51887838406733 -26.3100806348625
0.488005840642683 -0.397021916075871 -1.99376327362628
0.320641006385705 -0.269896958876192 105.871185667242
0.157980243894279 -0.137547600703037 244.379436526023
0 0 308.499957398262
-0.153307532675461 0.142737172260839 244.247119607171
-0.301934546753775 0.290672587051561 104.928350521424
-0.445857489066537 0.443832402815758 -4.62330303202148
-0.58503666238888 0.602260707788175 -31.0886196166501
-0.719415544071842 0.766020276730118 -7.86807617057031
-0.848919793851037 0.93519367286957 4.93460862971818
-0.973455909187617 1.10988474129634 -8.47633334297094
-1.09290946934594 1.2902205591114 -19.9190790828615
-1.20714288746304 1.47635393200663 -10.1928715963718
-1.31599256091233 1.66846655910656 5.28854825035102
-1.41926527110328 1.86677303139596 5.76048288462071
-1.51673362971172 2.07152588919336 -3.80512158864135
-1.60813029190568 2.28302204901492 -5.85467429459578
-1.69314054701454 2.50161103246998 0.193799575007154
-1.77139273502497 2.72770560982063 1.39699922095494
-1.84244569325921 2.96179574185784 -3.3273783632597
-1.90577206082637 3.20446712218687 -3.21988804381512
-1.96073567023603 3.45642628638411 1.86700254020323
-2.00656027525333 3.71853534323258 2.17031214080037
-2.04228519826587 3.99186123331134 -0.820608954423305
-2.06670052812198 4.27774769908725 1.02550389908318
-2.07824900122045 4.57792425700471 3.12315082121037
-2.07487083321824 4.89467852933296 0.365423461159363
-2.05374468105362 5.23114393498496 -0.55597349451563
-2.01082417859142 5.59181441883002 -0.180596995110202
-1.93992868326957 5.98355427984728 -1.24311953028324
-1.83071289037751 6.41785314291798 -1.50206247845193
-1.66313697285897 6.91696749076586 0.638918109176247
-1.38585526182499 7.53792246584124 -1.66842541291799
7.66133628519478 0.211651205807795 -0.970811787428917
7.11160077553499 -0.188675033357081 2.57602802676781
6.65823426604739 -0.456360722991066 -1.63904205540462
6.25613311529756 -0.653485699711927 -1.11964694958356
5.88769371243546 -0.80427925522865 0.532956316588578
5.54382841824457 -0.921249451858626 -3.41064116956667
5.21910796299316 -1.01186903830197 -1.17613361710692
4.90997789211431 -1.08103030156173 1.93451509364703
4.61395984962255 -1.1321444060088 -0.317699714443307
4.32924445652931 -1.1677017481703 -0.385755711903418
4.05446376378248 -1.18958514838973 2.76500173166535
3.78855494758534 -1.1992574581255 1.75634091261066
3.5306741186771 -1.19788019129904 -1.52714223427009
3.28013939808727 -1.18639187379733 0.856547742843438
3.03639195639553 -1.16556166833107 5.86290268890712
2.79896854330163 -1.1360271842382 3.79237630502021
2.56748162771169 -1.09832181230998 -2.98106950994264
2.34160473184596 -1.05289491065984 -2.80738606866778
2.12106140400854 -1.00012698240396 3.4878719057859
1.90561680013755 -0.9403412626632 1.40591648578303
1.69507117521727 -0.873812676865902 -11.3029744916549
1.4892547999947 -0.800774837287299 -15.107855632914
1.28802396080582 -0.721425548816259 1.65973975268045
1.09125779704704 -0.635931161802446 17.26559067932
0.898855797965565 -0.544430017428831 3.53743647303089
0.710735828006898 -0.447035165587656 -22.4411302807326
0.526832584357738 -0.343836487890499 0.689689094975543
0.347096415755443 -0.234902323437592 107.301330122658
0.171492450916122 -0.120280668433625 244.784056617533
0 0 308.499957398262
-0.167387795238229 0.125930242298436 244.657691596285
-0.330664076553258 0.25751949802653 106.399675705067
-0.489808154105314 0.394796244305683 -1.87482525268203
-0.644785156610505 0.537808477340587 -27.3755917381173
-0.795545432806188 0.686624536231473 -3.98669141378882
-0.942023679879066 0.841334302589919 7.96105107148321
-1.08413776227464 1.00205082630817 -6.98504564644607
-1.2217871692401 1.16891244856919 -19.7119650277775
-1.35485104017188 1.34208551972264 -10.2284019589713
-1.48318566140596 1.52176784465741 5.78329755933149
-1.60662130368932 1.70819303564871 6.48284369527459
-1.72495822200624 1.90163601812489 -3.55361611767134
-1.83796157229487 2.10242002720681 -5.90565808002049
-1.94535490285928 2.31092556601065 0.557758633960152
-2.04681173591973 2.52760199264984 1.94302550487908
-2.14194454038234 2.75298269791565 -3.42460795998417
-2.23029006594686 2.98770529114599 -3.31830301243092
-2.31128948319297 3.2325389350516 2.99112044122039
-2.38426091315019 3.48842215551943 2.76203855689995
-2.4483604665577 3.75651646647092 -3.6319304237918
-2.50252531961882 4.03828471936448 -2.83426114298232
-2.5453875232814 4.33560973454361 2.16567347443337
-2.5751376985569 4.65098190853543 -0.675494919508525
-2.58929748945984 4.98781240571083 -1.9858368360369
-2.5843124414233 5.35099351307287 3.46209554749836
-2.55475328471556 5.74799797932165 -0.273401535494039
-2.49153238012007 6.19133386677458 -0.391699236482195
-2.37704611678683 6.70523046714062 -0.538429645988373
-2.16619085328139 7.35176761703756 0.487053392415627
7.5972431081138 1.01131946682507 -0.511362167072384
7.09236459368133 0.555723248656768 1.39182223329129
6.66946244714541 0.242114264705255 -0.952753064399871
6.29016921946023 0.00403814386636236 1.64794790934944
5.93951038482628 -0.184441753363877 2.2408623169145
5.60975553559804 -0.336714885790774 -2.15777963730324
5.29628625908943 -0.460780578836899 1.1433896660042
4.99607895564986 -0.561875860718848 1.64425792858994
4.7070254097569 -0.64365226783476 -3.67587742189548
4.42758647171132 -0.708775685664155 -2.76200476440772
4.15659849454613 -0.759261609875932 2.50122745533435
3.89315738633955 -0.796675973613346 1.1448428715761
3.63654529200971 -0.82226213835064 -3.36938077419222
3.38618217065916 -0.837024764392686 -1.03278836384271
3.14159265358979 -0.841787214476934 4.02064711515791
2.90238267655921 -0.83723202789264 1.16164958424094
2.66822258592915 -0.8239301814902 -5.86338793724613
2.43883466311237 -0.802362697972913 -4.39297977706362
2.21398374425026 -0.772936893091994 3.7421555133979
1.99347005905177 -0.735998779141401 2.95023619497865
1.7771236942578 -0.691842654518745 -8.72049088218537
1.56480026954208 -0.640718593284763 -11.1931889685774
1.35637753476014 -0.582838338900895 6.7859923108942
1.15175267974185 -0.518379963805345 22.7189370399933
0.950840204934093 -0.447491557568142 8.35085428446362
0.753570241661038 -0.370294136285682 -18.7439664995833
0.559887240031765 -0.286883915191389 3.17700274538501
0.369748964159571 -0.197334048986938 108.616065655126
0.183125750758625 -0.101695915990505 245.158522274092
0 0 308.499957398262
-0.179634122088218 0.107743594248814 245.043598255865
-0.355770781534116 0.221544971491701 107.794953425695
-0.528392378508766 0.34143461552657 0.802851448650745
-0.697469249726336 0.467463904671596 -23.5078151671934
-0.862959159300124 0.599705993628455 0.607287023449059
-1.02480655733921 0.738257097630572 12.3706367786044
-1.18294157516777 0.883238232774342 -3.96019797774451
-1.33727871323267 1.03479748862979 -18.8681451912379
-1.48771516136379 1.19311293763513 -11.1572922550609
-1.63412866941667 1.35839632325179 4.57438250778679
-1.77637485706502 1.53089771954052 6.30465392270886
-1.91428381104975 1.71091142489892 -2.62668525434863
-2.04765576107981 1.89878345162095 -4.5826338707943
-2.17625554329659 2.09492111545783 1.88100380763779
-2.29980543911286 2.29980543911286 3.08792897655162
-2.41797579489033 2.51400739943643 -3.19124226474493
-2.53037254638663 2.73820953571779 -4.42683932558139
-2.63652032490363 2.97323521069441 2.15640287259887
-2.73583908954389 3.22008908467114 4.52433434069948
-2.82761098522555 3.48001451912224 -0.185762126551595
-2.91093192002682 3.75457744719095 -1.32456221859882
-2.9846382469807 4.04579336454618 1.66041899481859
-3.04719081638797 4.35632815666745 0.510774354048858
-3.09648141272621 4.6898333599529 -0.740081478169076
-3.1294864363448 5.05154600261911 1.05406372552854
-3.14158747455771 5.44946541008867 -0.690920287006946
-3.12505411971936 5.89698104116688 -1.55568202595619
-3.06491184603029 6.42002953535772 -0.348501629973706
-2.92279320444466 7.08506526376534 1.17131845367858
7.44991294571501 1.79990750013161 -0.493933122601241
6.99542298116659 1.29403291046577 0.271578578672122
6.60761860199776 0.9379365978518 -0.685363382934127
6.25528891335195 0.661517744695418 -1.13864305249127
5.9262525385185 0.437416530947671 2.26903065891774
5.61422099738668 0.251508799027924 -2.89180441953327
5.31543733461196 0.0953562890744448 -0.534991296956434
5.02744193265057 -0.0365653903658452 3.22417678643407
4.74851981449356 -0.148108140721427 -1.4794302165857
4.47741892297722 -0.242084128425026 -2.51104684867588
4.21319266237939 -0.320619442278629 2.03658022137246
3.95510557807347 -0.385365940419121 0.314656714905919
3.70257371412704 -0.437635209345052 -5.08763635380183
3.45512522276514 -0.478487036510667 -2.72531041176645
3.2123734042508 -0.508789963745688 3.1490661144933
2.97399769784979 -0.529263982247417 0.341394961327026
2.73972993913371 -0.54051139918354 -7.13063488512966
2.50934421145076 -0.5430396316618 -5.04202323570331
2.2826492152841 -0.537278345431869 4.82541089142699
2.05948244283859 -0.523592538977681 5.56527354122779
1.83970567421699 -0.502292659271297 -5.31081586012667
1.62320145988084 -0.473642502295213 -7.19770858614214
1.40987035260338 -0.437865430177769 11.3897417149167
1.19962871905767 -0.395149286446811 27.5030139895754
0.992407007641258 -0.345650286559108 12.5947212221303
0.788148382052828 -0.289496086937531 -15.4962325049548
0.586807653940066 -0.226788182283123 5.33986748889637
0.38835046553742 -0.157603741400779 109.757753467981
0.19275268655429 -0.0819969618105557 245.486603912692
0 0 308.499957398262
-0.189912339905753 0.0883764848338053 245.388095944491
-0.376979587382665 0.183143151887943 109.053217420844
-0.561187425440062 0.28433215764996 3.2786585447295
-0.742511723787342 0.391997699639913 -19.7346724012319
-0.920918124658955 0.506216946662697 5.50227560704944
-1.09636143970259 0.627091393419355 17.6914659570764
-1.26878483261692 0.754748696332758 0.422834046537378
-1.4381187517995 0.889345070859675 -16.8924408128908
-1.60427956392339 1.03106836052795 -11.9548709726152
-1.76716782176184 1.18014192746593 2.4517710202726
-1.92666607577637 1.3368295676561 5.17299034605724
-2.08263610606975 1.50144172807053 -1.60821229863232
-2.23491540484685 1.67434340719315 -2.34150041137699
-2.38331267259081 1.85596427077364 3.61867541154198
-2.52760199264984 2.04681173591973 3.64551059974195
-2.66751520059554 2.24748810979911 -3.3275262312934
-2.80273173569369 2.45871338360909 -4.91108524784103
-2.9328648982073 2.68135609917938 1.04942746725243
-3.05744284036142 2.91647604396423 2.82508076251527
-3.17588160622363 3.16538480446219 -1.52400353185589
-3.28744574116734 3.42973423881015 -1.38002288289051
-3.39118864947037 3.7116504358101 1.93201802809166
-3.48585827396902 4.01394556189475 -1.37667700094796
-3.56973963765435 4.34047151849259 -3.72310670514691
-3.64037312298257 4.6967526970567 1.23801680357988
-3.69400177460916 5.0912273574488 -0.436083046125156
-3.72433711242339 5.53801965724955 -0.66167221959896
-3.7191977597146 6.06448941650788 0.170915195798629
-3.64737282162623 6.74073745281808 -0.5998032689401
7.22095997808844 2.56877537021185 0.810296071343766
6.82183805058382 2.01816487691391 0.0505835038178411
6.47338030471353 1.62348270135643 -2.26500350137997
6.15187435290563 1.3117496186821 0.309643102901373
5.84806542925063 1.05448238821086 0.166145936609758
5.55717587907668 0.836976900812872 -2.90516837396725
5.27635136636972 0.650448413528103 0.591211070119949
5.00372320377731 0.489145698055806 1.96345726119238
4.73798844245098 0.349058690175271 -2.99394879705199
4.47819583556283 0.227259753184488 -2.38546404143119
4.22362620973637 0.121535499022211 3.31165629014375
3.97372080543496 0.0301662426613425 1.19232591490541
3.72803596381903 -0.0482134574048239 -5.8060275758298
3.48621319989907 -0.114706904526787 -4.44307420319758
3.24795871966248 -0.1702183037005 1.93272474312295
3.0130289780137 -0.215497209657083 -0.0902867225421461
2.78122023779976 -0.251170660878143 -7.43863144797913
2.55236085949445 -0.277766909507853 -5.13175678936542
2.32630550384023 -0.29573326378647 5.73357230786937
2.10293070600726 -0.305449709388139 7.63614415167172
1.8821314538263 -0.307239440537376 -2.62479320712325
1.66381851534841 -0.301377084934451 -4.23578574745001
1.44791633582916 -0.288095176172383 14.6916947751366
1.23436137508904 -0.267589270815662 31.025799402188
1.02310079149819 -0.24002199867856 15.8565070413007
0.814091403840196 -0.205526257879942 -12.9306011146821
0.607298880394404 -0.164207710591285 7.06594374719235
0.402697117947283 -0.116146694243129 110.676321749249
0.200267783579973 -0.0613996317580422 245.75412777765
0 0 308.499957398262
-0.198109838385568 0.0680411041569888 245.676287039651
-0.394058125983799 0.142734777586933 110.119243742137
-0.587833985502219 0.224114497153808 5.42471077048284
-0.779419084021967 0.312236685780182 -16.3363125501578
-0.968787318329515 0.407181680896595 10.1485572718461
-1.1559043567042 0.509055144674525 23.1217915064095
-1.34072701792962 0.617989975232835 5.51946470634321
-1.52320246037592 0.734148802385798 -13.5450352601274
-1.70326714386356 0.857727182697904 -11.1427737562983
-1.88084551364815 0.988957649762171 1.35025789264807
-2.05584833778072 1.12811483127887 3.89593215639428
-2.22817060409204 1.27552192147252 -1.57106440426547
-2.39768884775227 1.43155890601726 -0.897151209011834
-2.56425772950387 1.59667309315335 5.44294542656152
-2.72770560982063 1.77139273502497 4.92565445717941
-2.88782875154958 1.95634487011371 -2.74835675431318
-3.04438360959517 2.1522790531507 -4.676649136508
-3.19707638994477 2.3600994891319 1.55937828351982
-3.34554860760891 2.5809094814078 4.35950264382771
-3.48935660374798 2.81607447148511 1.0742545454212
-3.62794161882538 3.06731414439092 0.945925753083734
-3.76058447946459 3.33684188818649 3.09660961589074
-3.88633393883772 3.62758533957382 0.46265385924064
-4.0038870480963 3.94355456277362 -0.405695813182545
-4.11137511988789 4.29050078608664 2.33311352616579
-4.20594381819843 4.67720875247291 -0.830859518179364
-4.28281548835607 5.11838257106227 -0.933571265822189
-4.33273536445132 5.64250548253478 0.880129682088087
-4.33199105891224 6.32255671174775 -1.01890540854964
6.91289266185892 3.30949919978524 0.19497781519392
6.57351163475746 2.72018540664243 1.53731709683098
6.26821829816894 2.2912415886494 1.96892366658518
5.98105856968641 1.94760968934525 -0.372511767266212
5.70580569135352 1.65999511576419 2.0653826673064
5.43924517892169 1.41327490852384 -0.993492612915966
5.17945658841001 1.19841408904807 -0.473095487217837
4.92518263638706 1.00949760384924 1.66564707640321
4.67554667754508 0.842401161017181 -2.11486684615307
4.4299086974513 0.694113729380952 -2.90643220698261
4.18778482448887 0.562358871962825 1.49496537757898
3.94879911609757 0.445367918074517 0.261022646483809
3.71265307134973 0.341736531264046 -5.40559802335251
3.47910549567789 0.250329980307052 -3.95623438906865
3.24795871966248 0.170218303700501 1.93272474312296
3.01904888217764 0.100630595457944 -0.240030294266659
2.79223890553273 0.0409219557486751 -7.559665518148
2.56741330784568 -0.00945091496687467 -5.19062455137681
2.34447430248555 -0.0509480666168622 6.03554854287023
2.12333882029437 -0.0839603088630799 8.52067577876885
1.90393620736616 -0.108820042198941 -1.32667517495108
1.68620642698541 -0.125809717163937 -2.72062545506459
1.47009864468363 -0.13516849112906 16.4781423034665
1.25557010958821 -0.137097491136801 33.0957663124776
1.04258526898586 -0.131763979552657 17.9329849186293
0.831115069847512 -0.119304640131886 -11.2020193747748
0.621136413229679 -0.0998281448595359 8.26841550498406
0.412631736463125 -0.0734171195980936 111.331653109936
0.205588704860026 -0.0401295944912885 245.949569412679
0 0 308.499957398262
-0.204136804018882 0.046960250904512 245.895745897178
-0.40681928129469 0.100762571193507 110.946335393413
-0.608040113407043 0.161441391327866 7.12962298649502
-0.807786965668118 0.229054741451316 -13.5626418509788
-1.00604227540868 0.303685247426346 14.0366918052105
-1.20278294368523 0.385441581238003 27.8247147440806
-1.39797991746873 0.474460426641544 10.3438170073903
-1.59159764404585 0.570909046002467 -9.44135147065647
-1.783593372544 0.674988566363264 -8.42104134556234
-1.9739162684947 0.786938145094926 2.40760406417601
-2.16250629518243 0.907040232736944 3.44605996057895
-2.34929279870121 1.03562722978273 -2.9297178956767
-2.53419270989306 1.17308994589408 -2.17878004868407
-2.71710824212707 1.31988843099915 5.37711418820364
-2.89792391352114 1.47656598463751 6.72952990766204
-3.07650264638463 1.64376750663986 0.206598136278883
-3.25268057959169 1.82226390299266 -2.75793390017623
-3.42626004372277 2.01298513519893 0.381346232913414
-3.59699984421037 2.21706593448304 0.252480002027055
-3.76460148012685 2.43591063729696 -3.37633393303514
-3.92868900891198 2.67128791432899 -0.972864034716874
-4.0887785589489 2.92547420255685 3.92633594283174
-4.24423011580486 3.20148053315148 0.480171907130618
-4.39416703417209 3.50343119802305 -3.14289202347198
-4.53733203061916 3.8372412506592 1.36536102156375
-4.67180466116518 4.21194566963607 0.496527497164886
-4.79437044156156 4.64266741433602 -1.16747093234997
-4.89880261385195 5.15870107772485 0.346447400966208
-4.96914709562939 5.83510471626345 -0.851579339501726
6.52908624701028 4.01396346356855 -0.608773371717373
6.25316444986496 3.39240301582039 0.767332612600326
5.99438038024061 2.933897153624 -2.01763108966966
5.74471305716073 2.5621313406884 0.300967681856446
5.50103195228535 2.24732058945289 1.73092213062027
5.26172097035121 1.97408878059023 -0.343913329934945
5.02581460019672 1.73324968902415 0.970652077282885
4.79268073737183 1.51878924264395 1.51450716141207
4.56187864481895 1.32651410845521 -1.14964489104157
4.33308655263249 1.15336285030568 -0.314430966512727
4.10606119235396 0.997020923421055 3.34311850366304
3.88061355730487 0.855690049378038 1.31257713849124
3.65659357490813 0.72794238298342 -3.78399143551018
3.43387998359643 0.61262419749173 -2.02083456988519
3.2123734042508 0.508789963745689 3.1490661144933
2.99199145501184 0.415655870710828 0.213608728123867
2.77266521950313 0.33256622286484 -7.37072776958355
2.55433663873038 0.258968625776212 -5.13672079395032
2.33695655006006 0.194395328232168 5.92296218396014
2.12048319012913 0.138448978375707 8.40578899186215
1.90488103739385 0.0907916112938838 -1.27422065157033
1.69011990814697 0.0511360481952003 -2.47560079966094
1.47617424514902 0.0192391281888969 16.9334913544113
1.2630225552218 -0.00510364265555091 33.7930539234934
1.05064696409153 -0.0220623266933893 18.7835743274212
0.839032865227569 -0.0317758957804445 -10.389608504354
0.628168645540459 -0.0343548410823235 8.89022794062624
0.418045475325535 -0.0298831716272214 111.695327969845
0.20865715326743 -0.0184198889896308 246.064531140978
0 0 308.499957398262
-0.207927204108992 0.0253648913160611 246.037035376138
-0.415123239427308 0.0576863889841624 111.498453304404
-0.621584426588806 0.0969994998347522 8.30782065433662
-0.827304564278118 0.143363225442323 -11.5913409632966
-1.03227482279058 0.19686157483507 16.8363397945534
-1.23648358903673 0.257605039178601 31.2372698186323
-1.43991625648594 0.32573259032874 14.013134128094
-1.6425549508644 0.401414290640736 -5.77713225181569
-1.84437817899394 0.484854634045111 -5.01977997574307
-2.04536038363509 0.576296781432627 4.92124728877876
-2.24547138108058 0.676027911594779 4.14621825530506
-2.44467564978669 0.784385989444515 -4.47379007881157
-2.64293142639035 0.901768366838835 -5.16883930143735
-2.84018954825807 1.02864279499051 2.6882987414236
-3.03639195639553 1.16556166833107 5.86290268890712
-3.23146973442632 1.3131806823828 1.43789422754679
-3.42534050049104 1.47228364818018 -0.380064409290012
-3.61790487547072 1.64381609488049 2.75832635859722
-3.80904159779806 1.8289317492292 2.27747523850604
-3.99860059489595 2.02905845641952 -1.69687108923522
-4.18639286008591 2.24599449487474 -0.463954442899981
-4.37217512490945 2.48205440936917 3.01304204558044
-4.55562561946099 2.74029963605506 0.696123978715605
-4.73630360668291 3.02492350792683 -1.10312165397753
-4.9135769821252 3.34194009709519 1.48967713383628
-5.08648023462624 3.70053562863639 0.142630953639492
-5.25339726892278 4.11608622187768 0.392125260180167
-5.41119755667486 4.61837686437976 0.40792684663811
-5.55186011690595 5.28372209243362 0.0340106776795055
6.07374579694026 4.67444990366915 -0.167321543823091
5.86430628670095 4.02745274765104 1.13998209798472
5.65486677646163 3.54440832742605 -0.0880732902313918
5.44542726622231 3.14858174490252 -1.85302679016638
5.23598775598299 2.81002394848148 1.48623952716123
5.02654824574367 2.51327412287183 -1.54005049583267
4.81710873550435 2.24909544270146 -0.189747358341286
4.60766922526503 2.01144070866916 2.16909353500378
4.39822971502571 1.79609348973008 -1.4853767956033
4.18879020478639 1.59997548648577 -2.17951278091132
3.97935069454707 1.42075940500224 2.11488348433003
3.76991118430775 1.25663706143592 1.88207272068788
3.56047167406843 1.10617274562309 -2.05745913394653
3.35103216382911 0.968206375768832 -0.411833278263853
3.14159265358979 0.841787214476933 4.0206471151579
2.93215314335047 0.72612713326262 0.686381353409587
2.72271363311115 0.620566824849341 -6.94201272217553
2.51327412287183 0.524550852062624 -5.05576351624222
2.30383461263251 0.437608887185248 5.27240020199775
2.09439510239319 0.359341389635098 7.23557605606268
1.88495559215388 0.289408532894005 -2.4494294021353
1.67551608191456 0.227521556309404 -3.42350523832711
1.46607657167524 0.17343595959237 16.1674494315914
1.25663706143592 0.126946122402639 33.1967572683398
1.0471975511966 0.087881045633969 18.4205807627769
0.837758040957278 0.0561009919347014 -10.5206882988509
0.628318530717959 0.0314948615229991 8.90355657174168
0.418879020478639 0.0139781826254542 111.751724023123
0.20943951023932 0.00349162867040678 246.094095045094
0 0 308.499957398262
-0.20943951023932 0.00349162867040673 246.094095045094
-0.418879020478639 0.0139781826254541 111.751724023124
-0.628318530717959 0.031494861522999 8.90355657174205
-0.837758040957278 0.0561009919347012 -10.5206882988508
-1.0471975511966 0.0878810456339688 18.4205807627768
-1.25663706143592 0.126946122402638 33.1967572683398
-1.46607657167524 0.173435959592369 16.1674494315914
-1.67551608191456 0.227521556309404 -3.42350523832711
-1.88495559215388 0.289408532894005 -2.44942940213536
-2.09439510239319 0.359341389635098 7.23557605606272
-2.30383461263251 0.437608887185248 5.27240020199779
-2.51327412287183 0.524550852062623 -5.05576351624226
-2.72271363311115 0.620566824849341 -6.94201272217553
-2.93215314335047 0.726127133262619 0.686381353409566
-3.14159265358979 0.841787214476932 4.0206471151579
-3.35103216382911 0.968206375768831 -0.411833278263829
-3.56047167406843 1.10617274562309 -2.05745913394654
-3.76991118430775 1.25663706143592 1.88207272068787
-3.97935069454707 1.42075940500224 2.11488348433003
-4.18879020478639 1.59997548648577 -2.17951278091132
-4.39822971502571 1.79609348973008 -1.48537679560332
-4.60766922526503 2.01144070866916 2.16909353500378
-4.81710873550435 2.24909544270146 -0.189747358341286
-5.02654824574367 2.51327412287183 -1.54005049583267
-5.23598775598299 2.81002394848148 1.48623952716122
-5.44542726622231 3.14858174490252 -1.85302679016637
-5.65486677646163 3.54440832742605 -0.0880732902313919
-5.86430628670095 4.02745274765104 1.13998209798473
-6.07374579694027 4.67444990366915 -0.167321543823081
5.55186011690595 5.28372209243362 0.03401067767952
5.41119755667486 4.61837686437976 0.407926846638101
5.25339726892278 4.11608622187769 0.392125260180176
5.08648023462624 3.7005356286364 0.142630953639515
4.9135769821252 3.34194009709519 1.48967713383629
4.73630360668291 3.02492350792684 -1.10312165397752
4.55562561946099 2.74029963605506 0.696123978715599
4.37217512490945 2.48205440936917 3.01304204558044
4.18639286008591 2.24599449487474 -0.463954442899974
3.99860059489594 2.02905845641952 -1.69687108923524
3.80904159779806 1.8289317492292 2.27747523850605
3.61790487547072 1.64381609488049 2.75832635859722
3.42534050049104 1.47228364818018 -0.380064409290006
3.23146973442632 1.3131806823828 1.43789422754679
3.03639195639553 1.16556166833107 5.86290268890712
2.84018954825807 1.02864279499052 2.68829874142363
2.64293142639035 0.901768366838836 -5.16883930143733
2.44467564978669 0.784385989444515 -4.47379007881157
2.24547138108058 0.67602791159478 4.14621825530509
2.04536038363509 0.576296781432627 4.92124728877873
1.84437817899394 0.484854634045111 -5.01977997574306
1.6425549508644 0.401414290640736 -5.77713225181569
1.43991625648594 0.325732590328741 14.0131341280941
1.23648358903673 0.257605039178601 31.2372698186324
1.03227482279058 0.19686157483507 16.8363397945534
0.827304564278118 0.143363225442323 -11.5913409632965
0.621584426588806 0.0969994998347524 8.30782065433629
0.415123239427308 0.0576863889841625 111.498453304404
0.207927204108992 0.0253648913160611 246.037035376138
0 0 308.499957398262
-0.20865715326743 -0.0184198889896309 246.064531140977
-0.418045475325535 -0.0298831716272215 111.695327969845
-0.628168645540459 -0.0343548410823237 8.89022794062655
-0.839032865227569 -0.0317758957804447 -10.3896085043539
-1.05064696409153 -0.0220623266933895 18.7835743274212
-1.2630225552218 -0.00510364265555119 33.7930539234934
-1.47617424514902 0.0192391281888966 16.9334913544114
-1.69011990814697 0.0511360481952 -2.47560079966099
-1.90488103739385 0.0907916112938834 -1.27422065157033
-2.12048319012913 0.138448978375707 8.40578899186214
-2.33695655006006 0.194395328232168 5.92296218396014
-2.55433663873038 0.258968625776211 -5.13672079395032
-2.77266521950313 0.33256622286484 -7.37072776958356
-2.99199145501184 0.415655870710827 0.213608728123887
-3.2123734042508 0.508789963745688 3.1490661144933
-3.43387998359643 0.612624197491729 -2.0208345698852
-3.65659357490813 0.727942382983419 -3.78399143551019
-3.88061355730487 0.855690049378037 1.31257713849123
-4.10606119235396 0.997020923421054 3.34311850366304
-4.33308655263249 1.15336285030568 -0.314430966512737
-4.56187864481895 1.32651410845521 -1.14964489104155
-4.79268073737183 1.51878924264395 1.51450716141209
-5.02581460019672 1.73324968902415 0.970652077282889
-5.26172097035121 1.97408878059023 -0.343913329934947
-5.50103195228535 2.24732058945289 1.73092213062026
-5.74471305716073 2.5621313406884 0.300967681856421
-5.99438038024061 2.933897153624 -2.01763108966965
-6.25316444986496 3.39240301582039 0.767332612600313
-6.52908624701028 4.01396346356855 -0.608773371717382
4.96914709562939 5.83510471626346 -0.851579339501713
4.89880261385195 5.15870107772485 0.346447400966201
4.79437044156156 4.64266741433602 -1.16747093234998
4.67180466116518 4.21194566963607 0.496527497164875
4.53733203061916 3.83724125065921 1.36536102156377
4.39416703417209 3.50343119802305 -3.142892023472
4.24423011580486 3.20148053315148 0.480171907130629
4.0887785589489 2.92547420255685 3.92633594283173
3.92868900891198 2.67128791432899 -0.972864034716841
3.76460148012685 2.43591063729696 -3.37633393303514
3.59699984421037 2.21706593448304 0.252480002027046
3.42626004372276 2.01298513519893 0.381346232913415
3.25268057959169 1.82226390299266 -2.75793390017626
3.07650264638463 1.64376750663986 0.206598136278883
2.89792391352114 1.47656598463751 6.72952990766202
2.71710824212707 1.31988843099915 5.37711418820365
2.53419270989306 1.17308994589408 -2.17878004868408
2.34929279870121 1.03562722978273 -2.92971789567668
2.16250629518243 0.907040232736945 3.44605996057898
1.9739162684947 0.786938145094926 2.40760406417601
1.783593372544 0.674988566363265 -8.42104134556239
1.59159764404585 0.570909046002468 -9.44135147065649
1.39797991746873 0.474460426641544 10.3438170073904
1.20278294368523 0.385441581238003 27.8247147440807
1.00604227540868 0.303685247426346 14.0366918052105
0.807786965668118 0.229054741451316 -13.5626418509787
0.608040113407043 0.161441391327866 7.12962298649502
0.40681928129469 0.100762571193508 110.946335393413
0.204136804018882 0.0469602509045121 245.895745897178
0 0 308.499957398262
-0.205588704860026 -0.0401295944912886 245.949569412679
-0.412631736463125 -0.0734171195980937 111.331653109937
-0.621136413229679 -0.099828144859536 8.26841550498406
-0.831115069847512 -0.119304640131887 -11.2020193747749
-1.04258526898586 -0.131763979552657 17.9329849186293
-1.25557010958821 -0.137097491136801 33.0957663124775
-1.47009864468363 -0.135168491129061 16.4781423034665
-1.68620642698541 -0.125809717163938 -2.72062545506455
-1.90393620736616 -0.108820042198941 -1.32667517495108
-2.12333882029437 -0.0839603088630805 8.52067577876885
-2.34447430248555 -0.0509480666168628 6.03554854287023
-2.56741330784568 -0.00945091496687533 -5.19062455137686
-2.79223890553273 0.0409219557486744 -7.559665518148
-3.01904888217764 0.100630595457943 -0.240030294266656
-3.24795871966248 0.1702183037005 1.93272474312293
-3.47910549567789 0.250329980307051 -3.95623438906865
-3.71265307134973 0.341736531264045 -5.40559802335251
-3.94879911609757 0.445367918074516 0.261022646483809
-4.18778482448887 0.562358871962824 1.49496537757898
-4.4299086974513 0.694113729380951 -2.90643220698263
-4.67554667754508 0.84240116101718 -2.1148668461531
-4.92518263638706 1.00949760384924 1.66564707640321
-5.17945658841001 1.19841408904807 -0.47309548721785
-5.43924517892169 1.41327490852384 -0.993492612915981
-5.70580569135352 1.65999511576419 2.06538266730641
-5.98105856968641 1.94760968934525 -0.372511767266205
-6.26821829816895 2.2912415886494 1.96892366658518
-6.57351163475746 2.72018540664243 1.53731709683097
-6.91289266185892 3.30949919978524 0.194977815193923
4.33199105891224 6.32255671174775 -1.01890540854964
4.33273536445132 5.64250548253478 0.880129682088093
4.28281548835607 5.11838257106227 -0.933571265822195
4.20594381819842 4.67720875247291 -0.83085951817936
4.11137511988789 4.29050078608664 2.33311352616578
4.0038870480963 3.94355456277362 -0.405695813182545
3.88633393883772 3.62758533957382 0.462653859240655
3.76058447946459 3.33684188818649 3.09660961589074
3.62794161882538 3.06731414439092 0.945925753083744
3.48935660374798 2.81607447148511 1.0742545454212
3.34554860760891 2.5809094814078 4.35950264382774
3.19707638994477 2.3600994891319 1.55937828351986
3.04438360959517 2.1522790531507 -4.676649136508
2.88782875154958 1.95634487011371 -2.74835675431314
2.72770560982063 1.77139273502497 4.92565445717941
2.56425772950387 1.59667309315335 5.44294542656152
2.39768884775227 1.43155890601726 -0.897151209011835
2.22817060409204 1.27552192147252 -1.57106440426546
2.05584833778072 1.12811483127887 3.89593215639427
1.88084551364815 0.988957649762171 1.35025789264807
1.70326714386356 0.857727182697904 -11.1427737562983
1.52320246037592 0.734148802385798 -13.5450352601275
1.34072701792962 0.617989975232835 5.51946470634329
1.1559043567042 0.509055144674525 23.1217915064095
0.968787318329515 0.407181680896596 10.1485572718461
0.779419084021967 0.312236685780182 -16.3363125501578
0.587833985502219 0.224114497153808 5.42471077048285
0.394058125983799 0.142734777586933 110.119243742137
0.198109838385568 0.0680411041569889 245.676287039651
0 0 308.499957398262
-0.200267783579973 -0.0613996317580422 245.75412777765
-0.402697117947283 -0.116146694243129 110.67632174925
-0.607298880394403 -0.164207710591285 7.06594374719223
-0.814091403840196 -0.205526257879943 -12.9306011146822
-1.02310079149819 -0.24002199867856 15.8565070413007
-1.23436137508904 -0.267589270815662 31.0257994021879
-1.44791633582916 -0.288095176172383 14.6916947751368
-1.66381851534841 -0.301377084934451 -4.23578574745002
-1.8821314538263 -0.307239440537376 -2.6247932071232
-2.10293070600726 -0.30544970938814 7.63614415167172
-2.32630550384022 -0.29573326378647 5.73357230786935
-2.55236085949445 -0.277766909507854 -5.13175678936544
-2.78122023779976 -0.251170660878143 -7.43863144797912
-3.0130289780137 -0.215497209657084 -0.090286722542139
-3.24795871966248 -0.170218303700501 1.93272474312296
-3.48621319989907 -0.114706904526788 -4.44307420319755
-3.72803596381903 -0.0482134574048247 -5.8060275758298
-3.97372080543496 0.0301662426613414 1.19232591490541
-4.22362620973637 0.12153549902221 3.31165629014375
-4.47819583556283 0.227259753184487 -2.38546404143117
-4.73798844245098 0.34905869017527 -2.99394879705199
-5.00372320377731 0.489145698055805 1.96345726119239
-5.27635136636972 0.650448413528102 0.591211070119949
-5.55717587907668 0.836976900812871 -2.90516837396725
-5.84806542925063 1.05448238821086 0.166145936609755
-6.15187435290563 1.3117496186821 0.309643102901356
-6.47338030471353 1.62348270135643 -2.26500350137998
-6.82183805058382 2.01816487691391 0.0505835038178438
-7.22095997808844 2.56877537021184 0.810296071343779
3.64737282162623 6.74073745281808 -0.599803268940089
3.71919775971461 6.06448941650788 0.170915195798621
3.72433711242339 5.53801965724955 -0.661672219598977
3.69400177460916 5.0912273574488 -0.436083046125142
3.64037312298257 4.6967526970567 1.23801680357986
3.56973963765435 4.34047151849259 -3.72310670514691
3.48585827396902 4.01394556189475 -1.37667700094793
3.39118864947037 3.7116504358101 1.93201802809167
3.28744574116734 3.42973423881015 -1.38002288289049
3.17588160622364 3.16538480446219 -1.5240035318559
3.05744284036142 2.91647604396423 2.82508076251527
2.9328648982073 2.68135609917938 1.04942746725243
2.80273173569369 2.45871338360908 -4.91108524784101
2.66751520059554 2.24748810979911 -3.32752623129345
2.52760199264984 2.04681173591973 3.64551059974197
2.38331267259081 1.85596427077364 3.61867541154201
2.23491540484685 1.67434340719315 -2.34150041137699
2.08263610606975 1.50144172807053 -1.60821229863232
1.92666607577637 1.3368295676561 5.17299034605724
1.76716782176184 1.18014192746593 2.4517710202726
1.60427956392339 1.03106836052795 -11.9548709726153
1.4381187517995 0.889345070859675 -16.8924408128908
1.26878483261692 0.754748696332758 0.422834046537377
1.09636143970259 0.627091393419355 17.6914659570763
0.920918124658955 0.506216946662697 5.50227560704957
0.742511723787342 0.391997699639912 -19.7346724012318
0.561187425440062 0.28433215764996 3.27865854472977
0.376979587382665 0.183143151887943 109.053217420843
0.189912339905753 0.0883764848338052 245.388095944491
0 0 308.499957398262
-0.19275268655429 -0.0819969618105557 245.486603912691
-0.38835046553742 -0.157603741400779 109.757753467981
-0.586807653940066 -0.226788182283123 5.33986748889609
-0.788148382052828 -0.289496086937531 -15.4962325049548
-0.992407007641258 -0.345650286559108 12.5947212221303
-1.19962871905767 -0.395149286446811 27.5030139895755
-1.40987035260338 -0.437865430177768 11.3897417149167
-1.62320145988084 -0.473642502295212 -7.19770858614214
-1.83970567421699 -0.502292659271296 -5.31081586012667
-2.05948244283859 -0.523592538977681 5.56527354122779
-2.2826492152841 -0.537278345431868 4.82541089142696
-2.50934421145076 -0.5430396316618 -5.04202323570331
-2.73972993913371 -0.540511399183539 -7.13063488512967
-2.97399769784979 -0.529263982247417 0.341394961327026
-3.2123734042508 -0.508789963745688 3.1490661144933
-3.45512522276514 -0.478487036510666 -2.72531041176647
-3.70257371412704 -0.437635209345051 -5.08763635380183
-3.95510557807347 -0.385365940419121 0.31465671490595
-4.21319266237939 -0.320619442278628 2.03658022137246
-4.47741892297722 -0.242084128425025 -2.51104684867587
-4.74851981449356 -0.148108140721426 -1.47943021658568
-5.02744193265057 -0.0365653903658441 3.22417678643407
-5.31543733461196 0.0953562890744457 -0.534991296956455
-5.61422099738668 0.251508799027925 -2.89180441953324
-5.9262525385185 0.437416530947672 2.26903065891773
-6.25528891335195 0.661517744695419 -1.13864305249129
-6.60761860199776 0.937936597851801 -0.685363382934137
-6.99542298116659 1.29403291046577 0.271578578672115
-7.44991294571501 1.79990750013161 -0.493933122601229
2.92279320444466 7.08506526376534 1.17131845367859
3.06491184603029 6.42002953535772 -0.348501629973707
3.12505411971936 5.89698104116688 -1.55568202595618
3.14158747455771 5.44946541008867 -0.690920287006962
3.1294864363448 5.05154600261911 1.05406372552855
3.09648141272621 4.6898333599529 -0.740081478169066
3.04719081638797 4.35632815666745 0.510774354048838
2.9846382469807 4.04579336454618 1.66041899481859
2.91093192002682 3.75457744719095 -1.32456221859881
2.82761098522555 3.48001451912224 -0.185762126551568
2.73583908954389 3.22008908467114 4.52433434069948
2.63652032490363 2.9732352106944 2.15640287259886
2.53037254638663 2.73820953571779 -4.42683932558142
2.41797579489033 2.51400739943643 -3.19124226474493
2.29980543911286 2.29980543911286 3.08792897655162
2.1762555432966 2.09492111545783 1.88100380763779
2.04765576107981 1.89878345162095 -4.58263387079429
1.91428381104975 1.71091142489892 -2.62668525434864
1.77637485706502 1.53089771954052 6.30465392270886
1.63412866941667 1.35839632325179 4.57438250778682
1.48771516136379 1.19311293763513 -11.157292255061
1.33727871323267 1.03479748862979 -18.8681451912379
1.18294157516777 0.883238232774342 -3.96019797774444
1.02480655733921 0.738257097630572 12.3706367786044
0.862959159300124 0.599705993628455 0.607287023449061
0.697469249726336 0.467463904671596 -23.5078151671934
0.528392378508766 0.34143461552657 0.802851448650521
0.355770781534116 0.221544971491701 107.794953425695
0.179634122088218 0.107743594248814 245.043598255865
0 0 308.499957398262
-0.183125750758625 -0.101695915990505 245.158522274092
-0.369748964159571 -0.197334048986938 108.616065655125
-0.559887240031765 -0.286883915191389 3.17700274538501
-0.753570241661038 -0.370294136285682 -18.7439664995833
-0.950840204934093 -0.447491557568142 8.35085428446373
-1.15175267974185 -0.518379963805345 22.7189370399933
-1.35637753476014 -0.582838338900895 6.78599231089421
-1.56480026954208 -0.640718593284762 -11.1931889685774
-1.7771236942578 -0.691842654518745 -8.72049088218532
-1.99347005905177 -0.7359987791414 2.95023619497865
-2.21398374425026 -0.772936893091994 3.74215551339792
-2.43883466311237 -0.802362697972912 -4.39297977706362
-2.66822258592915 -0.823930181490199 -5.86338793724613
-2.90238267655921 -0.837232027892639 1.16164958424095
-3.14159265358979 -0.841787214476933 4.0206471151579
-3.38618217065916 -0.837024764392685 -1.03278836384274
-3.63654529200971 -0.822262138350639 -3.36938077419222
-3.89315738633955 -0.796675973613345 1.1448428715761
-4.15659849454613 -0.759261609875931 2.50122745533435
-4.42758647171132 -0.708775685664154 -2.76200476440771
-4.7070254097569 -0.643652267834759 -3.67587742189546
-4.99607895564986 -0.561875860718847 1.64425792858993
-5.29628625908943 -0.460780578836898 1.14338966600417
-5.60975553559804 -0.336714885790772 -2.15777963730325
-5.93951038482628 -0.184441753363876 2.2408623169145
-6.29016921946023 0.0040381438663637 1.64794790934942
-6.66946244714541 0.242114264705256 -0.952753064399891
-7.09236459368133 0.555723248656769 1.39182223329128
-7.5972431081138 1.01131946682507 -0.511362167072385
2.16619085328139 7.35176761703756 0.487053392415634
2.37704611678682 6.70523046714062 -0.538429645988367
2.49153238012007 6.19133386677458 -0.39169923648219
2.55475328471555 5.74799797932166 -0.273401535494072
2.5843124414233 5.35099351307287 3.46209554749835
2.58929748945984 4.98781240571084 -1.9858368360369
2.5751376985569 4.65098190853543 -0.675494919508525
2.5453875232814 4.33560973454361 2.16567347443337
2.50252531961882 4.03828471936448 -2.8342611429823
2.4483604665577 3.75651646647092 -3.6319304237918
2.38426091315018 3.48842215551943 2.76203855689991
2.31128948319297 3.2325389350516 2.99112044122036
2.23029006594685 2.98770529114599 -3.31830301243088
2.14194454038234 2.75298269791565 -3.42460795998416
2.04681173591973 2.52760199264984 1.94302550487908
1.94535490285927 2.31092556601065 0.557758633960167
1.83796157229487 2.10242002720681 -5.90565808002049
1.72495822200624 1.90163601812489 -3.55361611767136
1.60662130368932 1.70819303564871 6.48284369527454
1.48318566140596 1.52176784465741 5.78329755933149
1.35485104017188 1.34208551972265 -10.2284019589713
1.2217871692401 1.16891244856919 -19.7119650277776
1.08413776227464 1.00205082630817 -6.98504564644606
0.942023679879066 0.84133430258992 7.9610510714832
0.795545432806188 0.686624536231473 -3.98669141378882
0.644785156610505 0.537808477340587 -27.3755917381174
0.489808154105313 0.394796244305683 -1.87482525268204
0.330664076553258 0.25751949802653 106.399675705067
0.167387795238229 0.125930242298436 244.657691596286
0 0 308.499957398262
-0.171492450916122 -0.120280668433625 244.784056617534
-0.347096415755443 -0.234902323437592 107.301330122657
-0.526832584357738 -0.3438364878905 0.689689094975317
-0.710735828006897 -0.447035165587657 -22.4411302807325
-0.898855797965565 -0.544430017428831 3.53743647303089
-1.09125779704704 -0.635931161802446 17.26559067932
-1.28802396080582 -0.72142554881626 1.65973975268029
-1.4892547999947 -0.800774837287299 -15.107855632914
-1.69507117521727 -0.873812676865903 -11.3029744916549
-1.90561680013755 -0.9403412626632 1.40591648578309
-2.12106140400854 -1.00012698240396 3.48787190578589
-2.34160473184596 -1.05289491065984 -2.80738606866778
-2.56748162771169 -1.09832181230998 -2.98106950994262
-2.79896854330163 -1.13602718423821 3.79237630502021
-3.03639195639553 -1.16556166833107 5.86290268890712
-3.28013939808727 -1.18639187379733 0.856547742843436
-3.5306741186771 -1.19788019129904 -1.52714223427009
-3.78855494758534 -1.1992574581255 1.75634091261067
-4.05446376378248 -1.18958514838973 2.76500173166534
-4.32924445652931 -1.1677017481703 -0.385755711903426
-4.61395984962255 -1.1321444060088 -0.317699714443305
-4.90997789211431 -1.08103030156173 1.93451509364704
-5.21910796299316 -1.01186903830197 -1.17613361710693
-5.54382841824457 -0.921249451858628 -3.41064116956667
-5.88769371243546 -0.804279255228651 0.532956316588567
-6.25613311529756 -0.653485699711928 -1.11964694958356
-6.65823426604739 -0.456360722991068 -1.63904205540464
-7.11160077553499 -0.188675033357082 2.5760280267678
-7.66133628519478 0.211651205807793 -0.970811787428929
1.38585526182499 7.53792246584124 -1.66842541291799
1.66313697285897 6.91696749076585 0.63891810917624
1.83071289037751 6.41785314291798 -1.50206247845191
1.93992868326957 5.98355427984728 -1.24311953028325
2.01082417859142 5.59181441883002 -0.180596995110199
2.05374468105362 5.23114393498496 -0.555973494515627
2.07487083321824 4.89467852933296 0.365423461159362
2.07824900122045 4.57792425700471 3.12315082121037
2.06670052812198 4.27774769908725 1.02550389908315
2.04228519826587 3.99186123331134 -0.820608954423311
2.00656027525333 3.71853534323258 2.17031214080035
1.96073567023603 3.45642628638411 1.86700254020321
1.90577206082637 3.20446712218687 -3.21988804381515
1.84244569325921 2.96179574185784 -3.32737836325972
1.77139273502497 2.72770560982063 1.39699922095494
1.69314054701454 2.50161103246998 0.193799575007155
1.60813029190568 2.28302204901492 -5.85467429459578
1.51673362971172 2.07152588919335 -3.80512158864135
1.41926527110328 1.86677303139596 5.76048288462071
1.31599256091233 1.66846655910656 5.28854825035092
1.20714288746304 1.47635393200663 -10.1928715963718
1.09290946934594 1.2902205591114 -19.9190790828615
0.973455909187618 1.10988474129634 -8.47633334297098
0.848919793851037 0.93519367286957 4.93460862971819
0.719415544071842 0.766020276730117 -7.86807617057021
0.58503666238888 0.602260707788175 -31.0886196166501
0.445857489066538 0.443832402815758 -4.6233030320213
0.301934546753775 0.29067258705156 104.928350521424
0.153307532675461 0.142737172260839 244.247119607171
0 0 308.499957398262
-0.157980243894279 -0.137547600703037 244.379436526023
-0.320641006385705 -0.269896958876192 105.871185667242
-0.488005840642683 -0.397021916075871 -1.99376327362629
-0.66011444389008 -0.51887838406733 -26.3100806348625
-0.837023338776858 -0.635403588089264 -1.29897318086352
-1.0188068655674 -0.746514964913688 11.9892392085402
-1.20555852680056 -0.852108669450791 -2.97936602486123
-1.39739274321198 -0.952057624599608 -17.8961507299748
-1.59444710166462 -1.04620902466826 -11.9312444224321
-1.79688520478507 -1.1343811705322 2.0158324115944
-2.00490027116386 -1.21635947120668 4.3751221603853
-2.21871968912516 -1.29189138637316 -1.52367770452185
-2.43861080350094 -1.36067999951547 -0.947144093981276
-2.66488832496182 -1.42237578902428 5.77119958147227
-2.89792391352113 -1.47656598463751 6.72952990766206
-3.13815873185663 -1.52276062556418 1.18472934789413
-3.38612014085921 -1.56037401819903 -0.536828308883622
-3.64244430801929 -1.58869962696567 2.82175498136701
-3.90790747957173 -1.60687534308107 2.44390752033396
-4.18347033312893 -1.61383422596619 -2.13299523120467
-4.47034277984256 -1.60823253315415 -2.47738568270991
-4.77008208331383 -1.58834074820057 1.24244775226762
-5.08474802788579 -1.55187124883619 1.2070861832799
-5.41716195662014 -1.49569061614807 -0.410772938379896
-5.77137023565208 -1.41530490526688 2.20987259686094
-6.15355350754368 -1.3038498172135 0.279514677851924
-6.57405707700547 -1.14983572710668 -0.998932832412945
-7.05292077109375 -0.93100615222268 1.20210235413314
-7.64149025869747 -0.590335950111174 -0.5865001031195
0.590335950111172 7.64149025869747 -0.354040463235696
0.931006152222679 7.05292077109375 1.27825071303616
1.14983572710668 6.57405707700547 -0.991686582098191
1.3038498172135 6.15355350754368 0.301633734842301
1.41530490526688 5.77137023565208 2.26978685486125
1.49569061614807 5.41716195662014 -0.481218368467511
1.55187124883619 5.08474802788579 1.1750725221486
1.58834074820057 4.77008208331383 1.63691771554911
1.60823253315415 4.47034277984256 -1.61326284207275
1.61383422596619 4.18347033312893 -1.16816959526248
1.60687534308107 3.90790747957173 3.09063920233863
1.58869962696567 3.64244430801929 2.81279745910433
1.56037401819903 3.38612014085921 -1.63812855116712
1.52276062556418 3.13815873185663 -1.51806673036419
1.47656598463751 2.89792391352113 2.33149621774174
1.42237578902428 2.66488832496182 0.511813158832703
1.36067999951547 2.43861080350094 -5.42399667283988
1.29189138637316 2.21871968912516 -3.65176771581252
1.21635947120668 2.00490027116386 4.99749408090674
1.1343811705322 1.79688520478507 4.1507311409627
1.04620902466826 1.59444710166462 -10.6270105995786
0.952057624599607 1.39739274321198 -19.6299820722799
0.852108669450791 1.20555852680056 -8.63565110033855
0.746514964913688 1.0188068655674 3.29352260676571
0.635403588089264 0.837023338776858 -10.8870028370108
0.51887838406733 0.66011444389008 -34.4780520277563
0.39702191607587 0.488005840642683 -7.32038481904057
0.269896958876192 0.320641006385705 103.444993101264
0.137547600703037 0.157980243894279 243.829760316826
0 0 308.499957398262
-0.142737172260839 -0.153307532675461 243.962260196836
-0.29067258705156 -0.301934546753775 104.388023576448
-0.443832402815758 -0.445857489066538 -4.74244677134335
-0.602260707788175 -0.58503666238888 -30.0869468546811
-0.766020276730117 -0.719415544071842 -5.64359331403556
-0.935193672869569 -0.848919793851037 7.67520504326295
-1.10988474129634 -0.973455909187618 -6.37607057127803
-1.2902205591114 -1.09290946934594 -19.3303268802974
-1.47635393200663 -1.20714288746304 -11.0549271965573
-1.66846655910656 -1.31599256091233 4.06964056572154
-1.86677303139596 -1.41926527110328 5.71944114395833
-2.07152588919335 -1.51673362971172 -1.6604044625678
-2.28302204901492 -1.60813029190568 -1.75492421593095
-2.50161103246998 -1.69314054701455 4.85425375629512
-2.72770560982063 -1.77139273502497 4.92565445717937
-2.96179574185784 -1.84244569325921 -1.87110917551167
-3.20446712218687 -1.90577206082637 -3.58125529517983
-3.45642628638411 -1.96073567023603 0.669585812138661
-3.71853534323258 -2.00656027525333 0.965423870640376
-3.99186123331134 -2.04228519826587 -1.79997260731471
-4.27774769908725 -2.06670052812198 0.201558811566004
-4.57792425700471 -2.07824900122046 2.52695677485981
-4.89467852933296 -2.07487083321824 0.166372737135205
-5.23114393498496 -2.05374468105363 -0.358260158363283
-5.59181441883002 -2.01082417859143 0.382091062294111
-5.98355427984728 -1.93992868326957 -0.340959986489713
-6.41785314291798 -1.83071289037752 -0.992092930120129
-6.91696749076585 -1.66313697285897 -0.0221667495705386
-7.53792246584124 -1.38585526182499 -1.77145794464506
-0.211651205807795 7.66133628519478 -0.545195512744635
0.188675033357081 7.11160077553499 1.59003119333112
0.456360722991066 6.65823426604739 -2.77315584043668
0.653485699711927 6.25613311529756 -1.08264075852553
0.80427925522865 5.88769371243546 1.59086463601178
0.921249451858626 5.54382841824457 -2.31546037007053
1.01186903830197 5.21910796299316 -0.521572785717814
1.08103030156173 4.90997789211431 2.50705126990829
1.1321444060088 4.61395984962255 0.628828155439582
1.1677017481703 4.32924445652931 0.87011922370221
1.18958514838973 4.05446376378248 3.85772157007784
1.1992574581255 3.78855494758534 2.20110110503362
1.19788019129904 3.5306741186771 -2.08460468399091
1.18639187379733 3.28013939808727 -0.952057908279794
1.16556166833107 3.03639195639553 2.82857843071647
1.1360271842382 2.79896854330163 0.172080958159178
1.09832181230998 2.56748162771169 -5.89323103239542
1.05289491065984 2.34160473184596 -3.68111076712142
1.00012698240396 2.12106140400854 4.99207602213051
0.9403412626632 1.90561680013755 3.94825927755412
0.873812676865902 1.69507117521727 -10.4487112142669
0.800774837287299 1.4892547999947 -18.7860689479013
0.721425548816259 1.28802396080582 -7.9655845861984
0.635931161802446 1.09125779704704 2.61527204289813
0.544430017428831 0.898855797965565 -13.159163243015
0.447035165587656 0.710735828006898 -37.4687882435056
0.343836487890499 0.526832584357738 -9.85945079801781
0.234902323437592 0.347096415755443 102.013836476624
0.120280668433625 0.171492450916122 243.423856910425
0 0 308.499957398262
-0.125930242298436 -0.167387795238229 243.55074027614
-0.25751949802653 -0.330664076553258 102.916255359995
-0.394796244305683 -0.489808154105314 -7.43475674806654
-0.537808477340587 -0.644785156610505 -33.5773282055423
-0.686624536231473 -0.795545432806188 -9.1809307259895
-0.841334302589919 -0.942023679879066 4.76178081986305
-1.00205082630817 -1.08413776227464 -8.24289707764463
-1.16891244856919 -1.2217871692401 -19.8584606387277
-1.34208551972264 -1.35485104017188 -10.184238654521
-1.52176784465741 -1.48318566140596 5.64779026929474
-1.70819303564871 -1.60662130368932 6.51558408034643
-1.90163601812489 -1.72495822200624 -2.70584672807306
-2.10242002720681 -1.83796157229487 -3.99783693945046
-2.31092556601065 -1.94535490285928 2.94199509214743
-2.52760199264984 -2.04681173591973 3.64551059974195
-2.75298269791565 -2.14194454038234 -3.30991536927115
-2.98770529114599 -2.23029006594686 -4.68674732755215
-3.2325389350516 -2.31128948319297 1.24512856288781
-3.48842215551943 -2.38426091315019 1.87769141078455
-3.75651646647092 -2.4483604665577 -3.25820703554773
-4.03828471936448 -2.50252531961882 -1.79596552175114
-4.33560973454361 -2.5453875232814 3.04540346752931
-4.65098190853543 -2.5751376985569 -0.29716020689541
-4.98781240571083 -2.58929748945984 -2.02127910172403
-5.35099351307287 -2.5843124414233 3.34290841091967
-5.74799797932165 -2.55475328471556 0.284206729008082
-6.19133386677458 -2.49153238012007 1.17362955488121
-6.70523046714062 -2.37704611678683 0.434249078861997
-7.35176761703756 -2.16619085328139 0.431788337534483
-1.01131946682508 7.5972431081138 -0.576131889785443
-0.555723248656773 7.09236459368133 0.927713552305811
-0.24211426470526 6.66946244714541 -2.57374149180247
-0.00403814386636769 6.29016921946023 0.495129046837264
0.184441753363872 5.93951038482628 2.33482613881416
0.336714885790769 5.60975553559804 -1.50947633875757
0.460780578836895 5.29628625908943 1.61137395762279
0.561875860718844 4.99607895564986 2.09253789557255
0.643652267834757 4.7070254097569 -2.60984586971733
0.708775685664151 4.42758647171132 -0.798464399661298
0.759261609875929 4.15659849454613 5.03317547757418
0.796675973613343 3.89315738633955 3.63707326594387
0.822262138350637 3.63654529200971 -1.45342540837219
0.837024764392684 3.38618217065916 -0.0440320402360981
0.841787214476931 3.14159265358979 3.99015097938261
0.837232027892638 2.90238267655922 0.464396061120609
0.823930181490198 2.66822258592915 -6.36284370449033
0.802362697972911 2.43883466311237 -3.73040444042421
0.772936893091993 2.21398374425026 5.7612933359071
0.735998779141399 1.99347005905177 4.99693709411115
0.691842654518744 1.7771236942578 -9.41966485298617
0.640718593284761 1.56480026954208 -17.703479868274
0.582838338900894 1.35637753476014 -7.19267483053541
0.518379963805344 1.15175267974185 2.2685188584024
0.447491557568142 0.950840204934093 -14.9495273072941
0.370294136285681 0.753570241661038 -40.0494722951284
0.286883915191389 0.559887240031765 -12.1493248771107
0.197334048986938 0.369748964159571 100.696807121648
0.101695915990505 0.183125750758625 243.047222326335
0 0 308.499957398262
-0.107743594248814 -0.179634122088218 243.162913222359
-0.221544971491701 -0.355770781534117 101.519555633674
-0.341434615526569 -0.528392378508766 -9.96478724277641
-0.467463904671596 -0.697469249726337 -36.6814634590059
-0.599705993628455 -0.862959159300125 -11.8744307845124
-0.738257097630572 -1.02480655733921 3.21442578451915
-0.883238232774341 -1.18294157516777 -8.69792018739348
-1.03479748862979 -1.33727871323267 -19.8630594605468
-1.19311293763513 -1.48771516136379 -10.2290597051846
-1.35839632325179 -1.63412866941667 5.53450057316258
-1.53089771954052 -1.77637485706502 6.25378380255914
-1.71091142489892 -1.91428381104975 -3.59524237630155
-1.89878345162095 -2.04765576107981 -5.67801455095181
-2.09492111545783 -2.1762555432966 1.33781693770908
-2.29980543911286 -2.29980543911286 3.08792897655162
-2.51400739943642 -2.41797579489033 -3.24299113529844
-2.73820953571779 -2.53037254638663 -5.01538612040831
-2.9732352106944 -2.63652032490364 1.30948997791303
-3.22008908467114 -2.7358390895439 4.36910552102087
-3.48001451912223 -2.82761098522555 1.08139693784613
-3.75457744719095 -2.91093192002682 1.03374855164045
-4.04579336454618 -2.9846382469807 3.91218348478834
-4.35632815666745 -3.04719081638797 1.69065590608317
-4.68983335995289 -3.09648141272621 -0.72425715558971
-5.05154600261911 -3.12948643634481 0.218061407566506
-5.44946541008867 -3.14158747455771 -1.82648185925992
-5.89698104116688 -3.12505411971937 -1.64392141380749
-6.42002953535771 -3.06491184603029 0.901139156470615
-7.08506526376534 -2.92279320444466 1.93011526487164
-1.79990750013161 7.449912945715 -0.0288687096779404
-1.29403291046577 6.99542298116659 0.748172447825221
-0.937936597851802 6.60761860199776 -0.827875378869747
-0.66151774469542 6.25528891335195 -1.08652888917032
-0.437416530947673 5.9262525385185 2.8529668077532
-0.251508799027926 5.61422099738668 -2.40074639133862
-0.0953562890744468 5.31543733461197 -0.702340437562176
0.0365653903658432 5.02744193265057 2.73140239990696
0.148108140721426 4.74851981449356 -1.34899938312829
0.242084128425024 4.47741892297722 -1.04080266843843
0.320619442278627 4.21319266237939 4.86048518687491
0.38536594041912 3.95510557807347 3.96082922540043
0.43763520934505 3.70257371412704 -1.3074671620227
0.478487036510665 3.45512522276514 0.594912028886717
0.508789963745687 3.2123734042508 5.637158755237
0.529263982247416 2.97399769784979 1.99337033005505
0.540511399183539 2.73972993913371 -5.87767473713606
0.5430396316618 2.50934421145076 -3.59663599226458
0.537278345431868 2.2826492152841 6.48763828783807
0.52359253897768 2.05948244283859 6.1610856871723
0.502292659271296 1.83970567421699 -8.44108200814665
0.473642502295212 1.62320145988084 -17.0951666538687
0.437865430177768 1.40987035260338 -6.98338913579003
0.395149286446811 1.19962871905767 1.73565992154147
0.345650286559108 0.992407007641259 -16.4918859901313
0.289496086937531 0.788148382052828 -42.2194964301142
0.226788182283123 0.586807653940066 -14.1097032549449
0.157603741400778 0.38835046553742 99.5511922964219
0.0819969618105557 0.19275268655429 242.716451279365
0 0 308.499957398262
-0.0883764848338052 -0.189912339905753 242.815845233779
-0.183143151887943 -0.376979587382665 100.25841955483
-0.28433215764996 -0.561187425440062 -12.2419488720811
-0.391997699639912 -0.742511723787343 -39.3752558451668
-0.506216946662697 -0.920918124658955 -13.91917447241
-0.627091393419355 -1.09636143970259 2.58490749001546
-0.754748696332758 -1.26878483261692 -8.17238231749538
-0.889345070859675 -1.4381187517995 -19.3362447373168
-1.03106836052795 -1.60427956392339 -10.6492698425373
-1.18014192746593 -1.76716782176184 4.39290548935582
-1.3368295676561 -1.92666607577637 5.39098562234343
-1.50144172807053 -2.08263610606975 -3.79959121082432
-1.67434340719315 -2.23491540484685 -5.97779536960884
-1.85596427077364 -2.38331267259081 0.281225430884336
-2.04681173591973 -2.52760199264984 1.94302550487906
-2.24748810979911 -2.66751520059554 -3.25017326669372
-2.45871338360908 -2.80273173569369 -3.99078617345418
-2.68135609917938 -2.9328648982073 1.6919727738154
-2.91647604396423 -3.05744284036142 2.84225468951079
-3.16538480446219 -3.17588160622364 -1.55348848594256
-3.42973423881015 -3.28744574116734 -0.78285017702058
-3.7116504358101 -3.39118864947037 3.0129506842954
-4.01394556189475 -3.48585827396902 -0.564581527564349
-4.34047151849259 -3.56973963765435 -3.39435344420934
-4.6967526970567 -3.64037312298257 1.64422917391179
-5.0912273574488 -3.69400177460916 0.0984312303813845
-5.53801965724955 -3.7243371124234 -0.358396920894301
-6.06448941650788 -3.71919775971461 1.14707659141021
-6.74073745281808 -3.64737282162623 -0.117516674850796
-2.56877537021185 7.22095997808844 0.0483481514576463
-2.01816487691391 6.82183805058382 0.183646394197575
-1.62348270135643 6.47338030471353 -2.45724824552597
-1.3117496186821 6.15187435290563 0.320211432695626
-1.05448238821086 5.84806542925063 0.998112982348618
-0.836976900812872 5.55717587907668 -1.72573039543214
-0.650448413528103 5.27635136636972 1.36040773696487
-0.489145698055806 5.00372320377731 2.26321760346135
-0.349058690175271 4.73798844245098 -2.49516738403046
-0.227259753184488 4.47819583556283 -0.936117335041797
-0.121535499022211 4.22362620973637 6.00866808763294
-0.0301662426613423 3.97372080543496 4.91176460198804
0.0482134574048241 3.72803596381903 -1.59082713495671
0.114706904526787 3.48621319989907 -0.336246020896197
0.1702183037005 3.24795871966248 5.41531127261027
0.215497209657084 3.0130289780137 2.51335326515338
0.251170660878143 2.78122023779976 -5.60246522069506
0.277766909507853 2.55236085949445 -3.7845394309628
0.29573326378647 2.32630550384023 6.43467763839723
0.305449709388139 2.10293070600726 6.41036440747581
0.307239440537376 1.8821314538263 -8.32172495523684
0.301377084934451 1.66381851534841 -17.3463526604476
0.288095176172383 1.44791633582916 -7.50775449786018
0.267589270815662 1.23436137508904 0.892479721004912
0.24002199867856 1.02310079149819 -17.8446773682947
0.205526257879943 0.814091403840196 -43.9437634662276
0.164207710591285 0.607298880394404 -15.6668479307092
0.116146694243129 0.402697117947283 98.6274188635488
0.0613996317580422 0.200267783579973 242.446174386684
0 0 308.499957398262
-0.0680411041569889 -0.198109838385568 242.524869181349
-0.142734777586933 -0.394058125983799 99.1879138307108
-0.224114497153808 -0.587833985502219 -14.186290987912
-0.312236685780182 -0.779419084021967 -41.6605562225323
-0.407181680896595 -0.968787318329515 -15.5896050017902
-0.509055144674525 -1.1559043567042 2.23852446942657
-0.617989975232835 -1.34072701792962 -7.35309941570132
-0.734148802385798 -1.52320246037592 -18.3199753452658
-0.857727182697904 -1.70326714386356 -10.3832302715467
-0.988957649762171 -1.88084551364815 3.86342733033387
-1.12811483127887 -2.05584833778072 4.88050334371935
-1.27552192147252 -2.22817060409204 -3.64425648837327
-1.43155890601726 -2.39768884775227 -5.48159807937841
-1.59667309315335 -2.56425772950387 0.317398083666259
-1.77139273502497 -2.72770560982063 1.39699922095494
-1.95634487011371 -2.88782875154958 -3.60187947565657
-2.1522790531507 -3.04438360959517 -3.39708734222054
-2.3600994891319 -3.19707638994477 3.25278525214717
-2.5809094814078 -3.34554860760891 4.79085989939928
-2.81607447148511 -3.48935660374798 -0.199729300773236
-3.06731414439092 -3.62794161882538 -1.04927153792127
-3.33684188818649 -3.76058447946459 1.71163503046748
-3.62758533957382 -3.88633393883772 0.0358220556629587
-3.94355456277362 -4.0038870480963 -0.450739706626682
-4.29050078608664 -4.11137511988789 2.63953842792376
-4.67720875247291 -4.20594381819843 0.525689393585763
-5.11838257106227 -4.28281548835607 0.670415868254766
-5.64250548253478 -4.33273536445132 1.3057193978724
-6.32255671174775 -4.33199105891224 -0.554394193232591
-3.30949919978524 6.91289266185892 -0.140080921038275
-2.72018540664244 6.57351163475746 -0.0140973057790748
-2.2912415886494 6.26821829816894 0.523157267704053
-1.94760968934525 5.98105856968641 -1.28263914951986
-1.65999511576419 5.70580569135352 1.70283980024337
-1.41327490852384 5.43924517892169 -0.926181984116017
-1.19841408904807 5.17945658841001 -0.129203647753403
-1.00949760384924 4.92518263638706 2.30600297517599
-0.842401161017183 4.67554667754508 -0.941938281325673
-0.694113729380953 4.4299086974513 -0.939825245256477
-0.562358871962827 4.18778482448887 4.34009956640918
-0.445367918074518 3.94879911609757 3.83968065610632
-0.341736531264047 3.71265307134973 -1.41819284432624
-0.250329980307053 3.47910549567789 0.00361788277763682
-0.170218303700502 3.24795871966248 5.41531127261027
-0.100630595457945 3.01904888217764 2.4622098621939
-0.0409219557486761 2.79223890553273 -5.67782621371945
0.00945091496687378 2.56741330784568 -4.05918630172739
0.0509480666168614 2.34447430248555 6.07685800477722
0.0839603088630791 2.12333882029437 6.10736048580298
0.10882004219894 1.90393620736616 -8.71990103004346
0.125809717163936 1.68620642698541 -17.9785241423223
0.13516849112906 1.47009864468363 -8.27904234298634
0.1370974911368 1.25557010958821 0.0477826420237022
0.131763979552656 1.04258526898586 -18.8687770856538
0.119304640131886 0.831115069847512 -45.143193756104
0.0998281448595356 0.621136413229679 -16.7542913953654
0.0734171195980935 0.412631736463125 97.9668238030402
0.0401295944912885 0.205588704860026 242.248389206957
0 0 308.499957398262
-0.0469602509045119 -0.204136804018882 242.302887414795
-0.100762571193507 -0.40681928129469 98.355416013356
-0.161441391327866 -0.608040113407043 -15.7243291213812
-0.229054741451315 -0.807786965668118 -43.5146256651174
-0.303685247426346 -1.00604227540868 -17.0611982205971
-0.385441581238002 -1.20278294368523 1.68001753715488
-0.474460426641543 -1.39797991746873 -6.96161381211036
-0.570909046002467 -1.59159764404585 -17.3491393877068
-0.674988566363264 -1.783593372544 -9.31151815341569
-0.786938145094925 -1.9739162684947 4.67201866967495
-0.907040232736943 -2.16250629518243 5.2497494989149
-1.03562722978273 -2.34929279870121 -3.69033638182251
-1.17308994589408 -2.53419270989306 -5.6810054476288
-1.31988843099915 -2.71710824212707 0.467935082059317
-1.47656598463751 -2.89792391352114 2.33149621774173
-1.64376750663986 -3.07650264638463 -2.19490454225877
-1.82226390299265 -3.25268057959169 -2.81818263966918
-2.01298513519893 -3.42626004372277 1.74640268135542
-2.21706593448303 -3.59699984421037 1.42314948474139
-2.43591063729696 -3.76460148012685 -3.69718423285368
-2.67128791432899 -3.92868900891198 -2.84129953494883
-2.92547420255685 -4.08877855894891 1.73262499848303
-3.20148053315148 -4.24423011580486 -0.724881002332891
-3.50343119802305 -4.39416703417209 -3.4514477971215
-3.8372412506592 -4.53733203061916 0.637927898410589
-4.21194566963606 -4.67180466116519 -0.837648180621291
-4.64266741433601 -4.79437044156156 -1.57110397436115
-5.15870107772485 -4.89880261385195 0.165720285343831
-5.83510471626345 -4.9691470956294 -1.69801485432072
-4.01396346356854 6.52908624701029 -1.4360465946839
-3.39240301582038 6.25316444986496 -0.12365085152909
-2.933897153624 5.99438038024061 -2.56149702980897
-2.5621313406884 5.74471305716073 -0.236470933071743
-2.24732058945289 5.50103195228535 1.30057742415265
-1.97408878059022 5.26172097035122 -0.580093320760701
-1.73324968902414 5.02581460019672 0.982308994881064
-1.51878924264394 4.79268073737183 1.86756954394746
-1.32651410845521 4.56187864481895 -0.35613457357103
-1.15336285030568 4.33308655263249 0.968844746930589
-0.997020923421051 4.10606119235396 5.10936045461164
-0.855690049378034 3.88061355730487 3.51168500073973
-0.727942382983416 3.65659357490813 -1.26426376247784
-0.612624197491727 3.43387998359644 0.614227826356595
-0.508789963745686 3.2123734042508 5.637158755237
-0.415655870710825 2.99199145501184 2.36042913138633
-0.332566222864838 2.77266521950313 -5.60704106496913
-0.258968625776209 2.55433663873038 -3.81143828262775
-0.194395328232166 2.33695655006006 6.25921020174113
-0.138448978375705 2.12048319012913 6.17351542318149
-0.090791611293882 1.90488103739385 -8.7475783012304
-0.0511360481951987 1.69011990814697 -18.1398834847017
-0.0192391281888956 1.47617424514902 -8.57121243888536
0.0051036426555521 1.2630225552218 -0.328605025498101
0.0220623266933903 1.05064696409153 -19.3432351479557
0.0317758957804453 0.839032865227569 -45.7247225828524
0.0343548410823241 0.62816864554046 -17.3191733150311
0.0298831716272218 0.418045475325535 97.5995170096529
0.018419888989631 0.20865715326743 242.131902046827
0 0 308.499957398262
-0.0253648913160613 -0.207927204108992 242.159774752019
-0.0576863889841628 -0.415123239427308 97.7984293765374
-0.0969994998347528 -0.621584426588806 -16.7900241164587
-0.143363225442324 -0.827304564278118 -44.8690346037166
-0.196861574835071 -1.03227482279058 -18.3072096239591
-0.257605039178602 -1.23648358903673 0.821296662169186
-0.325732590328742 -1.43991625648594 -7.32597978371713
-0.401414290640737 -1.6425549508644 -17.1045525327175
-0.484854634045113 -1.84437817899394 -8.39096801764201
-0.576296781432628 -2.04536038363509 5.94051139789432
-0.676027911594781 -2.24547138108058 6.12854960627181
-0.784385989444517 -2.44467564978669 -3.72334088403813
-0.901768366838838 -2.64293142639035 -6.33387450049391
-1.02864279499052 -2.84018954825806 0.0799878782191947
-1.16556166833107 -3.03639195639553 2.82857843071648
-1.3131806823828 -3.23146973442631 -1.01064508121657
-1.47228364818019 -3.42534050049104 -1.59743755542259
-1.6438160948805 -3.61790487547072 2.87063588197133
-1.8289317492292 -3.80904159779806 3.25275628319861
-2.02905845641952 -3.99860059489594 -0.698316803999673
-2.24599449487475 -4.18639286008591 -0.204046513537261
-2.48205440936917 -4.37217512490945 2.41477445642893
-2.74029963605507 -4.55562561946098 -0.0321529551656064
-3.02492350792684 -4.73630360668291 -1.08187115619597
-3.3419400970952 -4.9135769821252 1.97127226730646
-3.7005356286364 -5.08648023462624 -0.425549805546693
-4.11608622187769 -5.25339726892277 -1.15774340680865
-4.61837686437977 -5.41119755667485 0.573706337675588
-5.28372209243362 -5.55186011690595 0.426356140575205
-4.67444990366915 6.07374579694027 0.283382741842476
-4.02745274765104 5.86430628670095 0.166876920964075
-3.54440832742605 5.65486677646163 0.162796433715124
-3.14858174490252 5.44542726622231 -0.712257629348577
-2.81002394848148 5.23598775598299 2.07452966246314
-2.51327412287183 5.02654824574367 -1.52655035698048
-2.24909544270146 4.81710873550435 -0.0509962814717206
-2.01144070866916 4.60766922526503 2.81514120208386
-1.79609348973008 4.39822971502571 -0.487500605400161
-1.59997548648577 4.18879020478639 -1.22211226159627
-1.42075940500224 3.97935069454707 2.73865228216399
-1.25663706143592 3.76991118430775 2.11426623277936
-1.10617274562309 3.56047167406843 -2.09728722537536
-0.968206375768832 3.35103216382911 -0.543561212054216
-0.841787214476932 3.14159265358979 3.9901509793826
-0.72612713326262 2.93215314335047 0.992063871948673
-0.620566824849341 2.72271363311115 -6.05551164025093
-0.524550852062624 2.51327412287183 -3.59420122761492
-0.437608887185248 2.30383461263251 6.56408715512722
-0.359341389635098 2.09439510239319 6.43788961797254
-0.289408532894005 1.88495559215388 -8.35021994314737
-0.227521556309404 1.67551608191456 -17.6193618363658
-0.17343595959237 1.46607657167524 -8.10632972128868
-0.126946122402639 1.25663706143592 -0.00330636173971154
-0.087881045633969 1.0471975511966 -19.1361442905405
-0.0561009919347014 0.837758040957278 -45.6299575900693
-0.0314948615229991 0.628318530717959 -17.3313076422351
-0.0139781826254542 0.418879020478639 97.5424992279747
-0.00349162867040677 0.20943951023932 242.101913873149
0 0 308.499957398262
-0.00349162867040674 -0.20943951023932 242.101913873149
-0.0139781826254541 -0.418879020478639 97.5424992279755
-0.031494861522999 -0.628318530717959 -17.3313076422346
-0.0561009919347013 -0.837758040957278 -45.6299575900693
-0.0878810456339689 -1.0471975511966 -19.1361442905405
-0.126946122402638 -1.25663706143592 -0.00330636173971198
-0.173435959592369 -1.46607657167524 -8.10632972128868
-0.227521556309404 -1.67551608191456 -17.6193618363658
-0.289408532894005 -1.88495559215388 -8.35021994314746
-0.359341389635098 -2.09439510239319 6.43788961797258
-0.437608887185248 -2.30383461263251 6.56408715512726
-0.524550852062624 -2.51327412287183 -3.59420122761496
-0.620566824849341 -2.72271363311115 -6.05551164025093
-0.726127133262619 -2.93215314335047 0.992063871948673
-0.841787214476932 -3.14159265358979 3.9901509793826
-0.968206375768831 -3.35103216382911 -0.543561212054199
-1.10617274562309 -3.56047167406843 -2.09728722537535
-1.25663706143592 -3.76991118430775 2.11426623277935
-1.42075940500224 -3.97935069454707 2.73865228216399
-1.59997548648577 -4.18879020478639 -1.22211226159627
-1.79609348973008 -4.39822971502571 -0.487500605400171
-2.01144070866916 -4.60766922526503 2.81514120208386
-2.24909544270146 -4.81710873550435 -0.0509962814717137
-2.51327412287183 -5.02654824574367 -1.52655035698048
-2.81002394848148 -5.23598775598299 2.07452966246313
-3.14858174490252 -5.44542726622231 -0.712257629348574
-3.54440832742605 -5.65486677646163 0.162796433715123
-4.02745274765104 -5.86430628670095 0.166876920964075
-4.67444990366915 -6.07374579694027 0.28338274184248
-5.28372209243362 5.55186011690595 0.426356140575207
-4.61837686437977 5.41119755667485 0.573706337675582
-4.11608622187769 5.25339726892277 -1.15774340680865
-3.7005356286364 5.08648023462623 -0.425549805546707
-3.3419400970952 4.9135769821252 1.97127226730646
-3.02492350792684 4.73630360668291 -1.08187115619597
-2.74029963605507 4.55562561946098 -0.0321529551655888
-2.48205440936917 4.37217512490945 2.41477445642893
-2.24599449487475 4.18639286008591 -0.204046513537279
-2.02905845641952 3.99860059489594 -0.698316803999673
-1.82893174922921 3.80904159779806 3.2527562831986
-1.6438160948805 3.61790487547072 2.87063588197133
-1.47228364818019 3.42534050049104 -1.5974375554226
-1.3131806823828 3.23146973442631 -1.01064508121657
-1.16556166833107 3.03639195639553 2.82857843071648
-1.02864279499052 2.84018954825806 0.0799878782192046
-0.901768366838838 2.64293142639035 -6.33387450049391
-0.784385989444517 2.44467564978669 -3.72334088403813
-0.676027911594782 2.24547138108058 6.12854960627181
-0.576296781432629 2.04536038363509 5.94051139789429
-0.484854634045113 1.84437817899394 -8.39096801764202
-0.401414290640737 1.6425549508644 -17.1045525327175
-0.325732590328742 1.43991625648594 -7.32597978371706
-0.257605039178602 1.23648358903673 0.82129666216922
-0.196861574835071 1.03227482279058 -18.3072096239591
-0.143363225442324 0.827304564278118 -44.8690346037166
-0.0969994998347529 0.621584426588806 -16.7900241164584
-0.0576863889841629 0.415123239427308 97.798429376538
-0.0253648913160613 0.207927204108992 242.159774752019
0 0 308.499957398262
0.018419888989631 -0.20865715326743 242.131902046826
0.0298831716272218 -0.418045475325535 97.5995170096529
0.0343548410823242 -0.62816864554046 -17.3191733150311
0.0317758957804454 -0.839032865227569 -45.7247225828523
0.0220623266933904 -1.05064696409153 -19.3432351479558
0.00510364265555227 -1.2630225552218 -0.328605025498101
-0.0192391281888954 -1.47617424514902 -8.57121243888529
-0.0511360481951985 -1.69011990814697 -18.1398834847017
-0.0907916112938818 -1.90488103739385 -8.7475783012304
-0.138448978375705 -2.12048319012913 6.17351542318145
-0.194395328232166 -2.33695655006006 6.25921020174113
-0.258968625776209 -2.55433663873038 -3.81143828262775
-0.332566222864838 -2.77266521950313 -5.60704106496913
-0.415655870710825 -2.99199145501184 2.36042913138633
-0.508789963745685 -3.2123734042508 5.637158755237
-0.612624197491726 -3.43387998359644 0.614227826356623
-0.727942382983416 -3.65659357490813 -1.26426376247783
-0.855690049378034 -3.88061355730487 3.51168500073973
-0.997020923421051 -4.10606119235396 5.10936045461164
-1.15336285030568 -4.33308655263249 0.968844746930589
-1.32651410845521 -4.56187864481895 -0.356134573571015
-1.51878924264394 -4.79268073737183 1.86756954394746
-1.73324968902414 -5.02581460019672 0.982308994881068
-1.97408878059022 -5.26172097035122 -0.580093320760699
-2.24732058945289 -5.50103195228535 1.30057742415265
-2.5621313406884 -5.74471305716073 -0.236470933071741
-2.933897153624 -5.99438038024062 -2.56149702980898
-3.39240301582038 -6.25316444986496 -0.123650851529106
-4.01396346356854 -6.52908624701029 -1.4360465946839
-5.83510471626345 4.9691470956294 -1.69801485432072
-5.15870107772485 4.89880261385195 0.165720285343826
-4.64266741433602 4.79437044156156 -1.57110397436113
-4.21194566963607 4.67180466116519 -0.837648180621298
-3.8372412506592 4.53733203061916 0.637927898410582
-3.50343119802305 4.39416703417209 -3.45144779712151
-3.20148053315148 4.24423011580486 -0.724881002332884
-2.92547420255685 4.08877855894891 1.73262499848304
-2.67128791432899 3.92868900891198 -2.84129953494883
-2.43591063729696 3.76460148012685 -3.69718423285368
-2.21706593448303 3.59699984421037 1.42314948474139
-2.01298513519893 3.42626004372277 1.74640268135542
-1.82226390299265 3.25268057959169 -2.81818263966918
-1.64376750663986 3.07650264638463 -2.19490454225879
-1.47656598463751 2.89792391352114 2.33149621774173
-1.31988843099915 2.71710824212707 0.467935082059329
-1.17308994589408 2.53419270989306 -5.68100544762879
-1.03562722978273 2.34929279870121 -3.69033638182248
-0.907040232736943 2.16250629518243 5.24974949891489
-0.786938145094925 1.9739162684947 4.67201866967498
-0.674988566363264 1.783593372544 -9.31151815341576
-0.570909046002467 1.59159764404585 -17.3491393877068
-0.474460426641543 1.39797991746873 -6.96161381211047
-0.385441581238002 1.20278294368523 1.68001753715489
-0.303685247426346 1.00604227540868 -17.0611982205971
-0.229054741451316 0.807786965668118 -43.5146256651173
-0.161441391327866 0.608040113407043 -15.7243291213812
-0.100762571193507 0.40681928129469 98.355416013356
-0.046960250904512 0.204136804018882 242.302887414795
0 0 308.499957398262
0.0401295944912885 -0.205588704860026 242.248389206957
0.0734171195980935 -0.412631736463125 97.9668238030409
0.0998281448595357 -0.621136413229679 -16.7542913953654
0.119304640131886 -0.831115069847512 -45.143193756104
0.131763979552656 -1.04258526898586 -18.8687770856538
0.137097491136801 -1.25557010958821 0.0477826420237024
0.13516849112906 -1.47009864468363 -8.27904234298634
0.125809717163937 -1.68620642698541 -17.9785241423223
0.10882004219894 -1.90393620736616 -8.71990103004346
0.0839603088630794 -2.12333882029437 6.10736048580304
0.0509480666168616 -2.34447430248555 6.0768580047772
0.009450914966874 -2.56741330784568 -4.05918630172739
-0.0409219557486757 -2.79223890553273 -5.67782621371945
-0.100630595457945 -3.01904888217764 2.4622098621939
-0.170218303700501 -3.24795871966248 5.41531127261027
-0.250329980307052 -3.47910549567789 0.00361788277763585
-0.341736531264047 -3.71265307134973 -1.41819284432624
-0.445367918074518 -3.94879911609757 3.83968065610629
-0.562358871962826 -4.18778482448887 4.34009956640918
-0.694113729380953 -4.4299086974513 -0.939825245256477
-0.842401161017183 -4.67554667754508 -0.941938281325682
-1.00949760384924 -4.92518263638706 2.30600297517598
-1.19841408904807 -5.17945658841001 -0.129203647753404
-1.41327490852384 -5.43924517892169 -0.926181984116019
-1.65999511576419 -5.70580569135352 1.70283980024337
-1.94760968934525 -5.98105856968641 -1.28263914951986
-2.2912415886494 -6.26821829816894 0.523157267704064
-2.72018540664244 -6.57351163475746 -0.0140973057790792
-3.30949919978524 -6.91289266185892 -0.140080921038271
-6.32255671174775 4.33199105891224 -0.554394193232594
-5.64250548253478 4.33273536445132 1.30571939787241
-5.11838257106227 4.28281548835607 0.670415868254763
-4.67720875247291 4.20594381819842 0.525689393585777
-4.29050078608664 4.11137511988789 2.63953842792376
-3.94355456277362 4.0038870480963 -0.450739706626682
-3.62758533957382 3.88633393883772 0.0358220556629556
-3.33684188818649 3.76058447946459 1.71163503046748
-3.06731414439092 3.62794161882538 -1.04927153792127
-2.81607447148511 3.48935660374798 -0.199729300773236
-2.5809094814078 3.34554860760891 4.79085989939929
-2.3600994891319 3.19707638994477 3.25278525214717
-2.1522790531507 3.04438360959517 -3.39708734222053
-1.95634487011371 2.88782875154958 -3.60187947565657
-1.77139273502497 2.72770560982063 1.39699922095494
-1.59667309315335 2.56425772950387 0.317398083666258
-1.43155890601726 2.39768884775227 -5.48159807937842
-1.27552192147252 2.22817060409204 -3.64425648837327
-1.12811483127887 2.05584833778072 4.88050334371935
-0.988957649762171 1.88084551364815 3.86342733033389
-0.857727182697904 1.70326714386356 -10.3832302715467
-0.734148802385798 1.52320246037592 -18.3199753452658
-0.617989975232835 1.34072701792962 -7.35309941570126
-0.509055144674525 1.1559043567042 2.23852446942657
-0.407181680896596 0.968787318329515 -15.5896050017902
-0.312236685780182 0.779419084021967 -41.6605562225323
-0.224114497153808 0.587833985502219 -14.186290987912
-0.142734777586933 0.394058125983799 99.1879138307107
-0.0680411041569889 0.198109838385568 242.524869181349
0 0 308.499957398262
0.0613996317580422 -0.200267783579973 242.446174386684
0.116146694243129 -0.402697117947283 98.6274188635494
0.164207710591285 -0.607298880394403 -15.6668479307092
0.205526257879943 -0.814091403840196 -43.9437634662276
0.24002199867856 -1.02310079149819 -17.8446773682947
0.267589270815662 -1.23436137508904 0.892479721004883
0.288095176172383 -1.44791633582916 -7.50775449786013
0.301377084934451 -1.66381851534841 -17.3463526604475
0.307239440537376 -1.8821314538263 -8.32172495523675
0.30544970938814 -2.10293070600726 6.41036440747581
0.29573326378647 -2.32630550384022 6.43467763839723
0.277766909507853 -2.55236085949445 -3.7845394309628
0.251170660878143 -2.78122023779976 -5.60246522069506
0.215497209657084 -3.0130289780137 2.51335326515338
0.170218303700501 -3.24795871966248 5.41531127261027
0.114706904526787 -3.48621319989907 -0.336246020896152
0.0482134574048247 -3.72803596381903 -1.59082713495671
-0.0301662426613416 -3.97372080543496 4.91176460198804
-0.12153549902221 -4.22362620973637 6.00866808763294
-0.227259753184487 -4.47819583556283 -0.936117335041797
-0.34905869017527 -4.73798844245098 -2.49516738403045
-0.489145698055805 -5.00372320377731 2.26321760346135
-0.650448413528102 -5.27635136636972 1.36040773696488
-0.836976900812871 -5.55717587907668 -1.72573039543213
-1.05448238821086 -5.84806542925063 0.99811298234862
-1.3117496186821 -6.15187435290563 0.320211432695609
-1.62348270135643 -6.47338030471353 -2.45724824552597
-2.01816487691391 -6.82183805058382 0.183646394197578
-2.56877537021184 -7.22095997808844 0.0483481514576523
-6.74073745281808 3.64737282162623 -0.117516674850781
-6.06448941650788 3.71919775971461 1.14707659141023
-5.53801965724955 3.7243371124234 -0.358396920894301
-5.0912273574488 3.69400177460916 0.0984312303813885
-4.6967526970567 3.64037312298257 1.64422917391178
-4.34047151849259 3.56973963765435 -3.39435344420934
-4.01394556189475 3.48585827396902 -0.564581527564333
-3.7116504358101 3.39118864947037 3.0129506842954
-3.42973423881015 3.28744574116734 -0.78285017702058
-3.16538480446219 3.17588160622364 -1.55348848594257
-2.91647604396423 3.05744284036142 2.84225468951078
-2.68135609917938 2.9328648982073 1.69197277381535
-2.45871338360908 2.80273173569369 -3.99078617345418
-2.24748810979911 2.66751520059554 -3.25017326669373
-2.04681173591973 2.52760199264984 1.94302550487909
-1.85596427077364 2.38331267259081 0.281225430884336
-1.67434340719315 2.23491540484685 -5.97779536960885
-1.50144172807053 2.08263610606975 -3.7995912108243
-1.3368295676561 1.92666607577637 5.39098562234343
-1.18014192746593 1.76716782176184 4.39290548935582
-1.03106836052795 1.60427956392339 -10.6492698425374
-0.889345070859675 1.4381187517995 -19.3362447373168
-0.754748696332758 1.26878483261692 -8.17238231749538
-0.627091393419355 1.09636143970259 2.58490749001546
-0.506216946662697 0.920918124658955 -13.9191744724099
-0.391997699639912 0.742511723787342 -39.3752558451667
-0.28433215764996 0.561187425440062 -12.2419488720807
-0.183143151887943 0.376979587382665 100.25841955483
-0.0883764848338052 0.189912339905753 242.815845233779
0 0 308.499957398262
0.0819969618105557 -0.19275268655429 242.716451279365
0.157603741400779 -0.38835046553742 99.5511922964219
0.226788182283123 -0.586807653940066 -14.1097032549452
0.289496086937531 -0.788148382052828 -42.2194964301142
0.345650286559108 -0.992407007641258 -16.4918859901313
0.395149286446811 -1.19962871905767 1.73565992154147
0.437865430177768 -1.40987035260338 -6.98338913579003
0.473642502295212 -1.62320145988084 -17.0951666538687
0.502292659271296 -1.83970567421699 -8.44108200814665
0.523592538977681 -2.05948244283859 6.16108568717231
0.537278345431868 -2.2826492152841 6.48763828783803
0.5430396316618 -2.50934421145076 -3.59663599226458
0.540511399183539 -2.73972993913371 -5.87767473713606
0.529263982247417 -2.97399769784979 1.99337033005505
0.508789963745688 -3.2123734042508 5.637158755237
0.478487036510666 -3.45512522276514 0.594912028886744
0.437635209345051 -3.70257371412704 -1.30746716202272
0.385365940419121 -3.95510557807347 3.96082922540046
0.320619442278628 -4.21319266237939 4.86048518687488
0.242084128425025 -4.47741892297722 -1.04080266843844
0.148108140721426 -4.74851981449356 -1.34899938312828
0.0365653903658438 -5.02744193265057 2.73140239990696
-0.0953562890744459 -5.31543733461196 -0.702340437562201
-0.251508799027925 -5.61422099738668 -2.40074639133862
-0.437416530947672 -5.9262525385185 2.85296680775319
-0.661517744695419 -6.25528891335195 -1.0865288891703
-0.937936597851802 -6.60761860199776 -0.827875378869762
-1.29403291046577 -6.99542298116659 0.748172447825225
-1.79990750013161 -7.44991294571501 -0.0288687096779484
-7.08506526376534 2.92279320444465 1.93011526487165
-6.42002953535772 3.06491184603028 0.901139156470637
-5.89698104116688 3.12505411971936 -1.64392141380753
-5.44946541008867 3.1415874745577 -1.8264818592599
-5.05154600261911 3.1294864363448 0.218061407566483
-4.6898333599529 3.0964814127262 -0.72425715558973
-4.35632815666745 3.04719081638797 1.69065590608317
-4.04579336454618 2.9846382469807 3.91218348478835
-3.75457744719095 2.91093192002681 1.03374855164043
-3.48001451912224 2.82761098522555 1.08139693784614
-3.22008908467114 2.73583908954389 4.3691055210209
-2.97323521069441 2.63652032490363 1.30948997791304
-2.73820953571779 2.53037254638662 -5.01538612040833
-2.51400739943643 2.41797579489033 -3.2429911352984
-2.29980543911286 2.29980543911286 3.08792897655162
-2.09492111545783 2.17625554329659 1.33781693770907
-1.89878345162096 2.04765576107981 -5.67801455095179
-1.71091142489892 1.91428381104975 -3.59524237630154
-1.53089771954052 1.77637485706501 6.25378380255914
-1.3583963232518 1.63412866941667 5.5345005731626
-1.19311293763513 1.48771516136379 -10.2290597051845
-1.03479748862979 1.33727871323267 -19.8630594605468
-0.883238232774342 1.18294157516777 -8.6979201873934
-0.738257097630573 1.02480655733921 3.21442578451917
-0.599705993628456 0.862959159300124 -11.8744307845122
-0.467463904671596 0.697469249726336 -36.6814634590058
-0.34143461552657 0.528392378508766 -9.96478724277654
-0.221544971491701 0.355770781534116 101.519555633674
-0.107743594248814 0.179634122088218 243.162913222359
0 0 308.499957398262
0.101695915990505 -0.183125750758625 243.047222326335
0.197334048986938 -0.36974896415957 100.696807121648
0.286883915191389 -0.559887240031765 -12.1493248771107
0.370294136285682 -0.753570241661037 -40.0494722951284
0.447491557568142 -0.950840204934093 -14.949527307294
0.518379963805345 -1.15175267974185 2.26851885840237
0.582838338900895 -1.35637753476014 -7.19267483053546
0.640718593284763 -1.56480026954208 -17.703479868274
0.691842654518745 -1.7771236942578 -9.41966485298624
0.735998779141401 -1.99347005905177 4.99693709411108
0.772936893091995 -2.21398374425026 5.76129333590707
0.802362697972913 -2.43883466311237 -3.73040444042424
0.8239301814902 -2.66822258592915 -6.36284370449031
0.837232027892641 -2.90238267655921 0.464396061120571
0.841787214476934 -3.14159265358979 3.99015097938259
0.837024764392687 -3.38618217065916 -0.0440320402360912
0.822262138350641 -3.63654529200971 -1.4534254083722
0.796675973613347 -3.89315738633955 3.63707326594388
0.759261609875933 -4.15659849454613 5.0331754775742
0.708775685664156 -4.42758647171132 -0.79846439966125
0.643652267834761 -4.7070254097569 -2.60984586971729
0.561875860718849 -4.99607895564986 2.09253789557252
0.460780578836901 -5.29628625908943 1.6113739576228
0.336714885790775 -5.60975553559804 -1.5094763387575
0.184441753363878 -5.93951038482628 2.33482613881418
-0.00403814386636103 -6.29016921946023 0.495129046837281
-0.242114264705253 -6.66946244714541 -2.57374149180249
-0.555723248656766 -7.09236459368133 0.927713552305813
-1.01131946682507 -7.5972431081138 -0.576131889785434
-7.35176761703756 2.16619085328139 0.43178833753449
-6.70523046714062 2.37704611678683 0.434249078861984
-6.19133386677458 2.49153238012007 1.17362955488122
-5.74799797932166 2.55475328471555 0.284206729008068
-5.35099351307287 2.5843124414233 3.34290841091967
-4.98781240571083 2.58929748945984 -2.02127910172402
-4.65098190853543 2.5751376985569 -0.29716020689541
-4.33560973454361 2.5453875232814 3.04540346752931
-4.03828471936448 2.50252531961882 -1.79596552175113
-3.75651646647092 2.4483604665577 -3.25820703554773
-3.48842215551943 2.38426091315019 1.87769141078453
-3.2325389350516 2.31128948319297 1.24512856288781
-2.98770529114599 2.23029006594686 -4.68674732755214
-2.75298269791565 2.14194454038234 -3.30991536927119
-2.52760199264984 2.04681173591973 3.64551059974195
-2.31092556601065 1.94535490285928 2.94199509214745
-2.10242002720681 1.83796157229487 -3.99783693945046
-1.90163601812489 1.72495822200624 -2.7058467280731
-1.70819303564871 1.60662130368932 6.51558408034643
-1.52176784465741 1.48318566140596 5.64779026929475
-1.34208551972264 1.35485104017188 -10.184238654521
-1.16891244856919 1.2217871692401 -19.8584606387277
-1.00205082630817 1.08413776227464 -8.24289707764463
-0.841334302589919 0.942023679879066 4.76178081986309
-0.686624536231473 0.795545432806188 -9.1809307259895
-0.537808477340587 0.644785156610505 -33.5773282055423
-0.394796244305683 0.489808154105313 -7.43475674806653
-0.25751949802653 0.330664076553258 102.916255359995
-0.125930242298436 0.167387795238229 243.550740276141
0 0 308.499957398262
0.120280668433625 -0.171492450916122 243.423856910426
0.234902323437592 -0.347096415755443 102.013836476624
0.343836487890499 -0.526832584357738 -9.85945079801809
0.447035165587656 -0.710735828006898 -37.4687882435055
0.544430017428831 -0.898855797965565 -13.1591632430147
0.635931161802446 -1.09125779704704 2.61527204289813
0.721425548816259 -1.28802396080582 -7.96558458619847
0.800774837287299 -1.4892547999947 -18.7860689479013
0.873812676865902 -1.69507117521727 -10.4487112142669
0.9403412626632 -1.90561680013755 3.94825927755416
1.00012698240396 -2.12106140400854 4.99207602213049
1.05289491065984 -2.34160473184596 -3.68111076712145
1.09832181230998 -2.56748162771169 -5.89323103239541
1.1360271842382 -2.79896854330163 0.172080958159178
1.16556166833107 -3.03639195639553 2.82857843071647
1.18639187379733 -3.28013939808727 -0.952057908279807
1.19788019129904 -3.5306741186771 -2.08460468399091
1.1992574581255 -3.78855494758534 2.20110110503362
1.18958514838973 -4.05446376378248 3.85772157007784
1.1677017481703 -4.32924445652931 0.87011922370221
1.1321444060088 -4.61395984962255 0.628828155439582
1.08103030156173 -4.90997789211431 2.50705126990829
1.01186903830197 -5.21910796299316 -0.521572785717835
0.921249451858627 -5.54382841824457 -2.31546037007052
0.804279255228651 -5.88769371243546 1.59086463601177
0.653485699711927 -6.25613311529756 -1.08264075852553
0.456360722991067 -6.65823426604739 -2.77315584043669
0.188675033357081 -7.11160077553499 1.59003119333111
-0.211651205807794 -7.66133628519478 -0.545195512744646
-7.53792246584124 1.38585526182498 -1.77145794464506
-6.91696749076586 1.66313697285896 -0.0221667495705427
-6.41785314291798 1.83071289037751 -0.992092930120178
-5.98355427984729 1.93992868326956 -0.340959986489686
-5.59181441883002 2.01082417859142 0.382091062294107
-5.23114393498496 2.05374468105362 -0.35826015836328
-4.89467852933296 2.07487083321823 0.166372737135215
-4.57792425700471 2.07824900122045 2.52695677485978
-4.27774769908725 2.06670052812198 0.201558811565996
-3.99186123331134 2.04228519826587 -1.79997260731466
-3.71853534323258 2.00656027525333 0.965423870640411
-3.45642628638411 1.96073567023603 0.669585812138685
-3.20446712218687 1.90577206082637 -3.5812552951798
-2.96179574185784 1.84244569325921 -1.87110917551161
-2.72770560982064 1.77139273502496 4.92565445717942
-2.50161103246999 1.69314054701454 4.85425375629516
-2.28302204901492 1.60813029190568 -1.75492421593091
-2.07152588919336 1.51673362971172 -1.6604044625678
-1.86677303139596 1.41926527110328 5.71944114395833
-1.66846655910656 1.31599256091233 4.0696405657215
-1.47635393200663 1.20714288746304 -11.0549271965574
-1.2902205591114 1.09290946934594 -19.3303268802974
-1.10988474129634 0.973455909187617 -6.37607057127794
-0.93519367286957 0.848919793851036 7.67520504326303
-0.766020276730118 0.719415544071841 -5.64359331403556
-0.602260707788175 0.58503666238888 -30.086946854681
-0.443832402815759 0.445857489066537 -4.74244677134311
-0.290672587051561 0.301934546753775 104.388023576448
-0.14273717226084 0.153307532675461 243.962260196836
0 0 308.499957398262
0.137547600703037 -0.157980243894279 243.829760316826
0.269896958876192 -0.320641006385705 103.444993101264
0.397021916075871 -0.488005840642682 -7.32038481904055
0.518878384067331 -0.66011444389008 -34.4780520277563
0.635403588089264 -0.837023338776858 -10.8870028370107
0.746514964913689 -1.0188068655674 3.29352260676572
0.852108669450792 -1.20555852680056 -8.63565110033849
0.952057624599609 -1.39739274321198 -19.6299820722798
1.04620902466826 -1.59444710166462 -10.6270105995787
1.1343811705322 -1.79688520478507 4.15073114096265
1.21635947120668 -2.00490027116386 4.99749408090676
1.29189138637316 -2.21871968912516 -3.65176771581253
1.36067999951547 -2.43861080350094 -5.42399667283988
1.42237578902429 -2.66488832496182 0.511813158832703
1.47656598463751 -2.89792391352113 2.33149621774171
1.52276062556418 -3.13815873185663 -1.5180667303642
1.56037401819903 -3.38612014085921 -1.63812855116713
1.58869962696567 -3.64244430801929 2.81279745910433
1.60687534308107 -3.90790747957173 3.09063920233865
1.61383422596619 -4.18347033312893 -1.16816959526246
1.60823253315416 -4.47034277984256 -1.61326284207273
1.58834074820057 -4.77008208331383 1.63691771554909
1.5518712488362 -5.08474802788578 1.17507252214861
1.49569061614808 -5.41716195662014 -0.481218368467484
1.41530490526689 -5.77137023565208 2.26978685486126
1.3038498172135 -6.15355350754368 0.301633734842312
1.14983572710668 -6.57405707700547 -0.991686582098225
0.931006152222686 -7.05292077109375 1.27825071303616
0.59033595011118 -7.64149025869747 -0.354040463235679
-7.64149025869747 0.59033595011118 -0.58650010311948
-7.05292077109375 0.931006152222686 1.20210235413314
-6.57405707700547 1.14983572710668 -0.998932832412965
-6.15355350754368 1.3038498172135 0.279514677851928
-5.77137023565208 1.41530490526689 2.20987259686097
-5.41716195662014 1.49569061614808 -0.410772938379871
-5.08474802788578 1.5518712488362 1.2070861832799
-4.77008208331383 1.58834074820057 1.24244775226762
-4.47034277984256 1.60823253315416 -2.4773856827099
-4.18347033312893 1.61383422596619 -2.13299523120466
-3.90790747957173 1.60687534308107 2.44390752033398
-3.64244430801929 1.58869962696567 2.82175498136701
-3.38612014085921 1.56037401819903 -0.536828308883631
-3.13815873185663 1.52276062556418 1.18472934789413
-2.89792391352113 1.47656598463751 6.72952990766202
-2.66488832496182 1.42237578902429 5.77119958147227
-2.43861080350094 1.36067999951547 -0.947144093981267
-2.21871968912516 1.29189138637316 -1.52367770452184
-2.00490027116386 1.21635947120668 4.37512216038531
-1.79688520478507 1.1343811705322 2.01583241159439
-1.59444710166462 1.04620902466826 -11.9312444224321
-1.39739274321198 0.952057624599609 -17.8961507299748
-1.20555852680056 0.852108669450792 -2.97936602486117
-1.0188068655674 0.746514964913689 11.9892392085402
-0.837023338776858 0.635403588089264 -1.29897318086362
-0.66011444389008 0.518878384067331 -26.3100806348625
-0.488005840642682 0.397021916075871 -1.99376327362626
-0.320641006385705 0.269896958876192 105.871185667242
-0.157980243894279 0.137547600703037 244.379436526022
0 0 308.499957398262
0.153307532675461 -0.14273717226084 244.247119607171
0.301934546753775 -0.290672587051561 104.928350521425
0.445857489066537 -0.443832402815759 -4.62330303202152
0.58503666238888 -0.602260707788175 -31.0886196166501
0.719415544071841 -0.766020276730118 -7.86807617057035
0.848919793851036 -0.93519367286957 4.93460862971817
0.973455909187617 -1.10988474129634 -8.4763333429709
1.09290946934594 -1.2902205591114 -19.9190790828615
1.20714288746304 -1.47635393200663 -10.1928715963719
1.31599256091233 -1.66846655910656 5.28854825035099
1.41926527110328 -1.86677303139596 5.76048288462071
1.51673362971172 -2.07152588919336 -3.80512158864134
1.60813029190568 -2.28302204901492 -5.85467429459576
1.69314054701454 -2.50161103246999 0.193799575007171
1.77139273502496 -2.72770560982064 1.39699922095494
1.84244569325921 -2.96179574185784 -3.32737836325966
1.90577206082637 -3.20446712218687 -3.21988804381513
1.96073567023603 -3.45642628638411 1.86700254020322
2.00656027525333 -3.71853534323258 2.17031214080038
2.04228519826587 -3.99186123331134 -0.820608954423273
2.06670052812198 -4.27774769908725 1.02550389908316
2.07824900122045 -4.57792425700471 3.12315082121036
2.07487083321823 -4.89467852933296 0.365423461159378
2.05374468105362 -5.23114393498496 -0.555973494515628
2.01082417859142 -5.59181441883002 -0.180596995110206
1.93992868326956 -5.98355427984729 -1.24311953028322
1.83071289037751 -6.41785314291798 -1.50206247845195
1.66313697285896 -6.91696749076586 0.638918109176242
1.38585526182498 -7.53792246584124 -1.66842541291799
-7.66133628519478 -0.211651205807794 -0.970811787428928
-7.11160077553499 0.188675033357081 2.57602802676779
-6.65823426604739 0.456360722991067 -1.63904205540464
-6.25613311529756 0.653485699711927 -1.11964694958356
-5.88769371243546 0.804279255228651 0.532956316588573
-5.54382841824457 0.921249451858627 -3.41064116956666
-5.21910796299316 1.01186903830197 -1.17613361710693
-4.90997789211431 1.08103030156173 1.93451509364704
-4.61395984962255 1.1321444060088 -0.317699714443305
-4.32924445652931 1.1677017481703 -0.385755711903427
-4.05446376378248 1.18958514838973 2.76500173166535
-3.78855494758534 1.1992574581255 1.75634091261065
-3.5306741186771 1.19788019129904 -1.52714223427008
-3.28013939808727 1.18639187379733 0.856547742843434
-3.03639195639553 1.16556166833107 5.86290268890712
-2.79896854330163 1.1360271842382 3.79237630502021
-2.56748162771169 1.09832181230998 -2.98106950994264
-2.34160473184596 1.05289491065984 -2.8073860686678
-2.12106140400854 1.00012698240396 3.48787190578589
-1.90561680013755 0.9403412626632 1.40591648578307
-1.69507117521727 0.873812676865902 -11.3029744916549
-1.4892547999947 0.800774837287299 -15.107855632914
-1.28802396080582 0.721425548816259 1.65973975268029
-1.09125779704704 0.635931161802446 17.26559067932
-0.898855797965565 0.544430017428831 3.53743647303107
-0.710735828006898 0.447035165587656 -22.4411302807325
-0.526832584357738 0.343836487890499 0.689689094975325
-0.347096415755443 0.234902323437592 107.301330122658
-0.171492450916122 0.120280668433625 244.784056617533
0 0 308.499957398262
0.167387795238229 -0.125930242298436 244.657691596286
0.330664076553258 -0.25751949802653 106.399675705067
0.489808154105313 -0.394796244305683 -1.87482525268203
0.644785156610505 -0.537808477340587 -27.3755917381173
0.795545432806188 -0.686624536231473 -3.98669141378882
0.942023679879066 -0.841334302589919 7.9610510714832
1.08413776227464 -1.00205082630817 -6.98504564644607
1.2217871692401 -1.16891244856919 -19.7119650277775
1.35485104017188 -1.34208551972264 -10.2284019589714
1.48318566140596 -1.52176784465741 5.78329755933149
1.60662130368932 -1.70819303564871 6.48284369527456
1.72495822200624 -1.90163601812489 -3.55361611767138
1.83796157229487 -2.10242002720681 -5.90565808002049
1.94535490285928 -2.31092556601065 0.557758633960173
2.04681173591973 -2.52760199264984 1.94302550487908
2.14194454038234 -2.75298269791565 -3.42460795998418
2.23029006594686 -2.98770529114599 -3.3183030124309
2.31128948319297 -3.2325389350516 2.99112044122039
2.38426091315019 -3.48842215551943 2.76203855689991
2.4483604665577 -3.75651646647092 -3.6319304237918
2.50252531961882 -4.03828471936448 -2.83426114298229
2.5453875232814 -4.33560973454361 2.16567347443337
2.5751376985569 -4.65098190853543 -0.67549491950854
2.58929748945984 -4.98781240571083 -1.9858368360369
2.5843124414233 -5.35099351307287 3.46209554749836
2.55475328471555 -5.74799797932166 -0.273401535494055
2.49153238012007 -6.19133386677458 -0.391699236482204
2.37704611678683 -6.70523046714062 -0.538429645988373
2.16619085328139 -7.35176761703756 0.487053392415631
-7.5972431081138 -1.01131946682507 -0.511362167072404
-7.09236459368133 -0.555723248656767 1.3918222332913
-6.66946244714541 -0.242114264705254 -0.952753064399898
-6.29016921946022 -0.00403814386636148 1.64794790934944
-5.93951038482628 0.184441753363878 2.2408623169145
-5.60975553559804 0.336714885790775 -2.15777963730324
-5.29628625908943 0.4607805788369 1.14338966600417
-4.99607895564986 0.561875860718848 1.64425792858991
-4.7070254097569 0.643652267834761 -3.67587742189546
-4.42758647171132 0.708775685664155 -2.76200476440768
-4.15659849454613 0.759261609875933 2.50122745533435
-3.89315738633955 0.796675973613347 1.14484287157611
-3.63654529200971 0.82226213835064 -3.36938077419222
-3.38618217065916 0.837024764392687 -1.03278836384271
-3.14159265358979 0.841787214476934 4.02064711515791
-2.90238267655921 0.83723202789264 1.16164958424095
-2.66822258592915 0.8239301814902 -5.86338793724612
-2.43883466311237 0.802362697972913 -4.39297977706362
-2.21398374425026 0.772936893091995 3.7421555133979
-1.99347005905177 0.735998779141401 2.95023619497865
-1.7771236942578 0.691842654518745 -8.72049088218537
-1.56480026954208 0.640718593284763 -11.1931889685774
-1.35637753476014 0.582838338900895 6.78599231089414
-1.15175267974185 0.518379963805345 22.7189370399933
-0.950840204934093 0.447491557568142 8.35085428446374
-0.753570241661037 0.370294136285682 -18.7439664995833
-0.559887240031765 0.286883915191389 3.1770027453852
-0.36974896415957 0.197334048986938 108.616065655125
-0.183125750758625 0.101695915990505 245.158522274092
0 0 308.499957398262
0.179634122088218 -0.107743594248814 245.043598255866
0.355770781534116 -0.221544971491701 107.794953425695
0.528392378508766 -0.34143461552657 0.802851448650332
0.697469249726336 -0.467463904671596 -23.5078151671934
0.862959159300124 -0.599705993628456 0.607287023449062
1.02480655733921 -0.738257097630573 12.3706367786044
1.18294157516777 -0.883238232774342 -3.96019797774452
1.33727871323267 -1.03479748862979 -18.8681451912379
1.48771516136379 -1.19311293763513 -11.1572922550609
1.63412866941667 -1.3583963232518 4.57438250778684
1.77637485706501 -1.53089771954052 6.30465392270891
1.91428381104975 -1.71091142489892 -2.62668525434864
2.04765576107981 -1.89878345162096 -4.58263387079429
2.17625554329659 -2.09492111545783 1.88100380763774
2.29980543911286 -2.29980543911286 3.08792897655162
2.41797579489033 -2.51400739943643 -3.19124226474493
2.53037254638662 -2.73820953571779 -4.42683932558141
2.63652032490363 -2.97323521069441 2.15640287259884
2.73583908954389 -3.22008908467114 4.5243343406995
2.82761098522555 -3.48001451912224 -0.185762126551594
2.91093192002681 -3.75457744719095 -1.32456221859881
2.9846382469807 -4.04579336454618 1.6604189948186
3.04719081638797 -4.35632815666745 0.510774354048858
3.0964814127262 -4.6898333599529 -0.740081478169081
3.1294864363448 -5.05154600261911 1.05406372552854
3.1415874745577 -5.44946541008867 -0.690920287006955
3.12505411971936 -5.89698104116688 -1.55568202595621
3.06491184603029 -6.42002953535772 -0.348501629973704
2.92279320444465 -7.08506526376534 1.17131845367857
-7.449912945715 -1.79990750013161 -0.493933122601227
-6.99542298116659 -1.29403291046577 0.271578578672124
-6.60761860199776 -0.937936597851802 -0.685363382934136
-6.25528891335195 -0.661517744695419 -1.13864305249129
-5.9262525385185 -0.437416530947672 2.26903065891773
-5.61422099738668 -0.251508799027926 -2.89180441953324
-5.31543733461196 -0.0953562890744462 -0.534991296956457
-5.02744193265057 0.0365653903658436 3.22417678643407
-4.74851981449356 0.148108140721426 -1.47943021658569
-4.47741892297722 0.242084128425025 -2.51104684867587
-4.21319266237939 0.320619442278627 2.03658022137246
-3.95510557807347 0.38536594041912 0.314656714905921
-3.70257371412704 0.437635209345051 -5.08763635380183
-3.45512522276514 0.478487036510666 -2.72531041176647
-3.2123734042508 0.508789963745687 3.1490661144933
-2.97399769784979 0.529263982247417 0.341394961327027
-2.73972993913371 0.540511399183539 -7.13063488512967
-2.50934421145076 0.5430396316618 -5.0420232357033
-2.2826492152841 0.537278345431868 4.82541089142697
-2.05948244283859 0.523592538977681 5.56527354122779
-1.83970567421699 0.502292659271296 -5.31081586012667
-1.62320145988084 0.473642502295212 -7.19770858614211
-1.40987035260338 0.437865430177768 11.3897417149168
-1.19962871905767 0.395149286446811 27.5030139895754
-0.992407007641258 0.345650286559108 12.5947212221303
-0.788148382052828 0.289496086937531 -15.4962325049548
-0.586807653940066 0.226788182283123 5.33986748889595
-0.38835046553742 0.157603741400779 109.757753467981
-0.19275268655429 0.0819969618105557 245.486603912691
0 0 308.499957398262
0.189912339905753 -0.0883764848338052 245.388095944491
0.376979587382665 -0.183143151887943 109.053217420843
0.561187425440062 -0.28433215764996 3.27865854472995
0.742511723787342 -0.391997699639912 -19.7346724012318
0.920918124658955 -0.506216946662697 5.50227560704957
1.09636143970259 -0.627091393419355 17.6914659570764
1.26878483261692 -0.754748696332758 0.422834046537453
1.4381187517995 -0.889345070859675 -16.8924408128908
1.60427956392339 -1.03106836052795 -11.9548709726152
1.76716782176184 -1.18014192746593 2.4517710202726
1.92666607577637 -1.3368295676561 5.17299034605724
2.08263610606975 -1.50144172807053 -1.6082122986323
2.23491540484685 -1.67434340719315 -2.34150041137699
2.38331267259081 -1.85596427077364 3.61867541154201
2.52760199264984 -2.04681173591973 3.64551059974197
2.66751520059554 -2.24748810979911 -3.32752623129343
2.80273173569369 -2.45871338360908 -4.91108524784101
2.9328648982073 -2.68135609917938 1.04942746725243
3.05744284036142 -2.91647604396423 2.82508076251528
3.17588160622364 -3.16538480446219 -1.52400353185588
3.28744574116734 -3.42973423881015 -1.38002288289049
3.39118864947037 -3.7116504358101 1.93201802809167
3.48585827396902 -4.01394556189475 -1.37667700094793
3.56973963765435 -4.34047151849259 -3.72310670514692
3.64037312298257 -4.6967526970567 1.23801680357986
3.69400177460916 -5.0912273574488 -0.436083046125132
3.7243371124234 -5.53801965724955 -0.661672219598977
3.71919775971461 -6.06448941650788 0.170915195798604
3.64737282162623 -6.74073745281808 -0.5998032689401
-7.22095997808844 -2.56877537021185 0.810296071343779
-6.82183805058382 -2.01816487691391 0.0505835038178466
-6.47338030471353 -1.62348270135643 -2.26500350137997
-6.15187435290563 -1.3117496186821 0.309643102901372
-5.84806542925063 -1.05448238821086 0.16614593660976
-5.55717587907668 -0.836976900812872 -2.90516837396725
-5.27635136636972 -0.650448413528103 0.591211070119948
-5.00372320377731 -0.489145698055805 1.96345726119239
-4.73798844245098 -0.34905869017527 -2.99394879705199
-4.47819583556283 -0.227259753184487 -2.38546404143118
-4.22362620973637 -0.12153549902221 3.31165629014375
-3.97372080543496 -0.0301662426613418 1.19232591490541
-3.72803596381903 0.0482134574048245 -5.8060275758298
-3.48621319989907 0.114706904526787 -4.44307420319753
-3.24795871966248 0.170218303700501 1.93272474312296
-3.0130289780137 0.215497209657084 -0.0902867225421376
-2.78122023779976 0.251170660878143 -7.43863144797912
-2.55236085949445 0.277766909507853 -5.13175678936542
-2.32630550384022 0.29573326378647 5.73357230786935
-2.10293070600726 0.305449709388139 7.63614415167171
-1.8821314538263 0.307239440537376 -2.6247932071232
-1.66381851534841 0.301377084934451 -4.23578574745
-1.44791633582916 0.288095176172383 14.6916947751368
-1.23436137508904 0.267589270815662 31.0257994021879
-1.02310079149819 0.24002199867856 15.8565070413007
-0.814091403840196 0.205526257879943 -12.9306011146822
-0.607298880394403 0.164207710591285 7.06594374719235
-0.402697117947283 0.116146694243129 110.67632174925
-0.200267783579973 0.0613996317580422 245.75412777765
0 0 308.499957398262
0.198109838385568 -0.0680411041569889 245.676287039651
0.394058125983799 -0.142734777586933 110.119243742137
0.587833985502219 -0.224114497153808 5.42471077048272
0.779419084021967 -0.312236685780182 -16.3363125501578
0.968787318329515 -0.407181680896596 10.1485572718461
1.1559043567042 -0.509055144674525 23.1217915064095
1.34072701792962 -0.617989975232835 5.51946470634329
1.52320246037592 -0.734148802385798 -13.5450352601275
1.70326714386356 -0.857727182697904 -11.1427737562983
1.88084551364815 -0.988957649762171 1.35025789264809
2.05584833778072 -1.12811483127887 3.89593215639428
2.22817060409204 -1.27552192147252 -1.57106440426546
2.39768884775227 -1.43155890601726 -0.897151209011836
2.56425772950387 -1.59667309315335 5.44294542656153
2.72770560982063 -1.77139273502497 4.92565445717942
2.88782875154958 -1.95634487011371 -2.74835675431318
3.04438360959517 -2.1522790531507 -4.676649136508
3.19707638994477 -2.3600994891319 1.55937828351984
3.34554860760891 -2.5809094814078 4.35950264382774
3.48935660374798 -2.81607447148511 1.0742545454212
3.62794161882538 -3.06731414439092 0.945925753083743
3.76058447946459 -3.33684188818649 3.09660961589074
3.88633393883772 -3.62758533957382 0.462653859240633
4.0038870480963 -3.94355456277362 -0.405695813182545
4.11137511988789 -4.29050078608664 2.33311352616578
4.20594381819843 -4.67720875247291 -0.830859518179371
4.28281548835607 -5.11838257106227 -0.933571265822195
4.33273536445132 -5.64250548253478 0.880129682088095
4.33199105891224 -6.32255671174775 -1.01890540854964
-6.91289266185892 -3.30949919978523 0.194977815193932
-6.57351163475746 -2.72018540664243 1.53731709683096
-6.26821829816895 -2.2912415886494 1.96892366658519
-5.98105856968641 -1.94760968934525 -0.372511767266201
-5.70580569135352 -1.65999511576419 2.06538266730642
-5.43924517892169 -1.41327490852383 -0.993492612915997
-5.17945658841001 -1.19841408904806 -0.473095487217856
-4.92518263638706 -1.00949760384924 1.66564707640321
-4.67554667754508 -0.842401161017179 -2.11486684615311
-4.4299086974513 -0.694113729380949 -2.90643220698264
-4.18778482448887 -0.562358871962823 1.49496537757898
-3.94879911609757 -0.445367918074514 0.261022646483779
-3.71265307134973 -0.341736531264044 -5.40559802335252
-3.47910549567789 -0.25032998030705 -3.95623438906866
-3.24795871966248 -0.170218303700499 1.93272474312293
-3.01904888217764 -0.100630595457942 -0.240030294266658
-2.79223890553273 -0.0409219557486734 -7.559665518148
-2.56741330784568 0.00945091496687622 -5.19062455137681
-2.34447430248555 0.0509480666168635 6.03554854287019
-2.12333882029437 0.0839603088630811 8.52067577876885
-1.90393620736616 0.108820042198942 -1.32667517495109
-1.68620642698541 0.125809717163938 -2.72062545506456
-1.47009864468363 0.135168491129061 16.4781423034665
-1.25557010958821 0.137097491136802 33.0957663124776
-1.04258526898586 0.131763979552657 17.9329849186293
-0.831115069847512 0.119304640131887 -11.2020193747748
-0.621136413229679 0.0998281448595362 8.26841550498406
-0.412631736463125 0.0734171195980939 111.331653109937
-0.205588704860026 0.0401295944912887 245.949569412679
0 0 308.499957398262
0.204136804018882 -0.0469602509045121 245.895745897178
0.40681928129469 -0.100762571193508 110.946335393413
0.608040113407043 -0.161441391327866 7.12962298649502
0.807786965668117 -0.229054741451316 -13.5626418509787
1.00604227540868 -0.303685247426347 14.0366918052105
1.20278294368523 -0.385441581238003 27.8247147440807
1.39797991746873 -0.474460426641544 10.3438170073903
1.59159764404585 -0.570909046002468 -9.44135147065652
1.783593372544 -0.674988566363265 -8.4210413455624
1.9739162684947 -0.786938145094927 2.40760406417602
2.16250629518243 -0.907040232736945 3.44605996057897
2.34929279870121 -1.03562722978273 -2.92971789567668
2.53419270989306 -1.17308994589408 -2.17878004868406
2.71710824212707 -1.31988843099915 5.37711418820363
2.89792391352113 -1.47656598463751 6.72952990766204
3.07650264638463 -1.64376750663986 0.206598136278863
3.25268057959169 -1.82226390299266 -2.75793390017626
3.42626004372276 -2.01298513519893 0.381346232913395
3.59699984421037 -2.21706593448304 0.252480002027065
3.76460148012685 -2.43591063729697 -3.37633393303514
3.92868900891198 -2.671287914329 -0.972864034716865
4.0887785589489 -2.92547420255685 3.92633594283173
4.24423011580486 -3.20148053315148 0.480171907130619
4.39416703417208 -3.50343119802305 -3.142892023472
4.53733203061916 -3.83724125065921 1.36536102156376
4.67180466116518 -4.21194566963607 0.496527497164855
4.79437044156155 -4.64266741433602 -1.16747093234999
4.89880261385194 -5.15870107772485 0.346447400966201
4.96914709562939 -5.83510471626346 -0.851579339501715
-6.52908624701029 -4.01396346356854 -0.608773371717362
-6.25316444986496 -3.39240301582038 0.767332612600297
-5.99438038024062 -2.933897153624 -2.01763108966964
-5.74471305716073 -2.5621313406884 0.30096768185641
-5.50103195228535 -2.24732058945289 1.73092213062022
-5.26172097035122 -1.97408878059022 -0.34391332993494
-5.02581460019672 -1.73324968902414 0.970652077282898
-4.79268073737183 -1.51878924264394 1.51450716141209
-4.56187864481895 -1.32651410845521 -1.14964489104153
-4.33308655263249 -1.15336285030568 -0.314430966512719
-4.10606119235396 -0.997020923421051 3.34311850366303
-3.88061355730487 -0.855690049378034 1.31257713849121
-3.65659357490813 -0.727942382983416 -3.7839914355102
-3.43387998359644 -0.612624197491726 -2.02083456988523
-3.2123734042508 -0.508789963745685 3.1490661144933
-2.99199145501184 -0.415655870710825 0.213608728123902
-2.77266521950313 -0.332566222864838 -7.37072776958356
-2.55433663873038 -0.258968625776209 -5.13672079395031
-2.33695655006006 -0.194395328232166 5.92296218396015
-2.12048319012913 -0.138448978375705 8.40578899186213
-1.90488103739385 -0.0907916112938819 -1.27422065157033
-1.69011990814697 -0.0511360481951987 -2.47560079966098
-1.47617424514902 -0.0192391281888955 16.9334913544115
-1.2630225552218 0.00510364265555219 33.7930539234934
-1.05064696409153 0.0220623266933903 18.7835743274212
-0.839032865227569 0.0317758957804453 -10.3896085043539
-0.62816864554046 0.0343548410823242 8.89022794062623
-0.418045475325535 0.0298831716272218 111.695327969845
-0.20865715326743 0.018419888989631 246.064531140977
0 0 308.499957398262
0.207927204108992 -0.0253648913160613 246.037035376139
0.415123239427308 -0.0576863889841628 111.498453304404
0.621584426588806 -0.0969994998347528 8.30782065433689
0.827304564278118 -0.143363225442324 -11.5913409632965
1.03227482279058 -0.196861574835071 16.8363397945534
1.23648358903673 -0.257605039178602 31.2372698186323
1.43991625648594 -0.325732590328742 14.0131341280941
1.6425549508644 -0.401414290640737 -5.77713225181571
1.84437817899394 -0.484854634045113 -5.01977997574307
2.04536038363509 -0.576296781432629 4.92124728877873
2.24547138108058 -0.676027911594781 4.14621825530506
2.44467564978669 -0.784385989444517 -4.47379007881158
2.64293142639035 -0.901768366838838 -5.16883930143732
2.84018954825806 -1.02864279499052 2.68829874142363
3.03639195639553 -1.16556166833107 5.86290268890714
3.23146973442631 -1.3131806823828 1.43789422754678
3.42534050049104 -1.47228364818019 -0.380064409290014
3.61790487547072 -1.6438160948805 2.75832635859721
3.80904159779806 -1.82893174922921 2.27747523850601
3.99860059489594 -2.02905845641952 -1.69687108923527
4.18639286008591 -2.24599449487475 -0.463954442899969
4.37217512490945 -2.48205440936917 3.01304204558044
4.55562561946098 -2.74029963605507 0.696123978715651
4.73630360668291 -3.02492350792684 -1.10312165397749
4.9135769821252 -3.3419400970952 1.48967713383631
5.08648023462623 -3.7005356286364 0.142630953639529
5.25339726892277 -4.11608622187769 0.392125260180187
5.41119755667485 -4.61837686437977 0.407926846638079
5.55186011690595 -5.28372209243362 0.0340106776795398
-6.07374579694027 -4.67444990366915 -0.167321543823086
-5.86430628670095 -4.02745274765104 1.13998209798473
-5.65486677646163 -3.54440832742605 -0.0880732902313918
-5.44542726622231 -3.14858174490252 -1.85302679016639
-5.23598775598299 -2.81002394848148 1.48623952716122
-5.02654824574367 -2.51327412287183 -1.54005049583267
-4.81710873550435 -2.24909544270146 -0.189747358341286
-4.60766922526503 -2.01144070866916 2.16909353500378
-4.39822971502571 -1.79609348973008 -1.48537679560331
-4.18879020478639 -1.59997548648577 -2.17951278091132
-3.97935069454707 -1.42075940500224 2.11488348433003
-3.76991118430775 -1.25663706143592 1.88207272068788
-3.56047167406843 -1.10617274562309 -2.05745913394653
-3.35103216382911 -0.968206375768832 -0.411833278263831
-3.14159265358979 -0.841787214476932 4.02064711515789
-2.93215314335047 -0.72612713326262 0.686381353409576
-2.72271363311115 -0.620566824849341 -6.94201272217553
-2.51327412287183 -0.524550852062624 -5.05576351624226
-2.30383461263251 -0.437608887185248 5.27240020199779
-2.09439510239319 -0.359341389635098 7.23557605606271
-1.88495559215388 -0.289408532894005 -2.44942940213536
-1.67551608191456 -0.227521556309404 -3.42350523832711
-1.46607657167524 -0.17343595959237 16.1674494315914
-1.25663706143592 -0.126946122402638 33.1967572683398
-1.0471975511966 -0.0878810456339689 18.4205807627768
-0.837758040957278 -0.0561009919347013 -10.5206882988508
-0.628318530717959 -0.0314948615229991 8.903556571742
-0.418879020478639 -0.0139781826254541 111.751724023124
-0.20943951023932 -0.00349162867040675 246.094095045094
0 0 308.499957398262
0.20943951023932 -0.00349162867040675 246.094095045094
0.418879020478639 -0.0139781826254541 111.751724023123
0.628318530717959 -0.0314948615229991 8.90355657174164
0.837758040957278 -0.0561009919347013 -10.5206882988509
1.0471975511966 -0.0878810456339689 18.4205807627769
1.25663706143592 -0.126946122402638 33.1967572683398
1.46607657167524 -0.17343595959237 16.1674494315914
1.67551608191456 -0.227521556309404 -3.42350523832711
1.88495559215388 -0.289408532894005 -2.44942940213529
2.09439510239319 -0.359341389635098 7.23557605606268
2.30383461263251 -0.437608887185248 5.27240020199775
2.51327412287183 -0.524550852062624 -5.05576351624222
2.72271363311115 -0.620566824849341 -6.94201272217553
2.93215314335047 -0.72612713326262 0.686381353409575
3.14159265358979 -0.841787214476932 4.0206471151579
3.35103216382911 -0.968206375768832 -0.411833278263852
3.56047167406843 -1.10617274562309 -2.05745913394654
3.76991118430775 -1.25663706143592 1.88207272068788
3.97935069454707 -1.42075940500224 2.11488348433003
4.18879020478639 -1.59997548648577 -2.17951278091132
4.39822971502571 -1.79609348973008 -1.48537679560331
4.60766922526503 -2.01144070866916 2.16909353500378
4.81710873550435 -2.24909544270146 -0.189747358341286
5.02654824574367 -2.51327412287183 -1.54005049583267
5.23598775598299 -2.81002394848148 1.48623952716123
5.44542726622231 -3.14858174490252 -1.85302679016638
5.65486677646163 -3.54440832742605 -0.0880732902313918
5.86430628670095 -4.02745274765104 1.13998209798473
6.07374579694027 -4.67444990366915 -0.167321543823092
-5.55186011690595 -5.28372209243362 0.0340106776795734
-5.41119755667485 -4.61837686437977 0.407926846638082
-5.25339726892277 -4.11608622187769 0.392125260180196
-5.08648023462623 -3.7005356286364 0.142630953639527
-4.9135769821252 -3.3419400970952 1.48967713383632
-4.73630360668291 -3.02492350792684 -1.10312165397749
-4.55562561946098 -2.74029963605507 0.696123978715626
-4.37217512490945 -2.48205440936917 3.01304204558044
-4.18639286008591 -2.24599449487475 -0.463954442900001
-3.99860059489594 -2.02905845641953 -1.69687108923527
-3.80904159779806 -1.82893174922921 2.27747523850603
-3.61790487547072 -1.6438160948805 2.75832635859721
-3.42534050049104 -1.47228364818019 -0.380064409290012
-3.23146973442631 -1.3131806823828 1.43789422754679
-3.03639195639553 -1.16556166833107 5.86290268890715
-2.84018954825806 -1.02864279499052 2.68829874142365
-2.64293142639035 -0.901768366838839 -5.1688393014373
-2.44467564978669 -0.784385989444518 -4.47379007881158
-2.24547138108058 -0.676027911594782 4.14621825530504
-2.04536038363509 -0.576296781432629 4.92124728877873
-1.84437817899394 -0.484854634045113 -5.01977997574307
-1.6425549508644 -0.401414290640738 -5.77713225181573
-1.43991625648594 -0.325732590328742 14.013134128094
-1.23648358903673 -0.257605039178602 31.2372698186323
-1.03227482279058 -0.196861574835072 16.8363397945534
-0.827304564278118 -0.143363225442324 -11.5913409632966
-0.621584426588806 -0.096999499834753 8.30782065433662
-0.415123239427308 -0.057686388984163 111.498453304404
-0.207927204108992 -0.0253648913160613 246.037035376138
0 0 308.499957398262
0.20865715326743 0.0184198889896311 246.064531140978
0.418045475325535 0.0298831716272219 111.695327969845
0.62816864554046 0.0343548410823243 8.89022794062623
0.839032865227569 0.0317758957804455 -10.389608504354
1.05064696409153 0.0220623266933906 18.7835743274214
1.2630225552218 0.00510364265555249 33.7930539234934
1.47617424514902 -0.0192391281888951 16.9334913544113
1.69011990814697 -0.0511360481951982 -2.47560079966094
1.90488103739385 -0.0907916112938814 -1.27422065157033
2.12048319012913 -0.138448978375705 8.40578899186214
2.33695655006006 -0.194395328232165 5.92296218396016
2.55433663873038 -0.258968625776209 -5.13672079395031
2.77266521950313 -0.332566222864837 -7.37072776958356
2.99199145501184 -0.415655870710824 0.213608728123894
3.2123734042508 -0.508789963745685 3.1490661144933
3.43387998359644 -0.612624197491725 -2.02083456988525
3.65659357490813 -0.727942382983415 -3.78399143551021
3.88061355730487 -0.855690049378033 1.3125771384912
4.10606119235396 -0.99702092342105 3.34311850366303
4.33308655263249 -1.15336285030568 -0.314430966512712
4.56187864481895 -1.32651410845521 -1.1496448910415
4.79268073737183 -1.51878924264394 1.51450716141211
5.02581460019672 -1.73324968902414 0.970652077282903
5.26172097035122 -1.97408878059022 -0.343913329934938
5.50103195228535 -2.24732058945289 1.73092213062021
5.74471305716073 -2.5621313406884 0.300967681856418
5.99438038024062 -2.933897153624 -2.01763108966964
6.25316444986496 -3.39240301582038 0.767332612600285
6.52908624701029 -4.01396346356854 -0.608773371717362
-4.96914709562939 -5.83510471626346 -0.851579339501706
-4.89880261385194 -5.15870107772485 0.3464474009662
-4.79437044156155 -4.64266741433602 -1.16747093234999
-4.67180466116518 -4.21194566963607 0.49652749716486
-4.53733203061916 -3.83724125065921 1.36536102156376
-4.39416703417208 -3.50343119802306 -3.14289202347202
-4.24423011580486 -3.20148053315148 0.480171907130601
-4.0887785589489 -2.92547420255686 3.92633594283174
-3.92868900891198 -2.671287914329 -0.972864034716833
-3.76460148012685 -2.43591063729697 -3.37633393303512
-3.59699984421037 -2.21706593448304 0.25248000202706
-3.42626004372276 -2.01298513519893 0.381346232913398
-3.25268057959169 -1.82226390299266 -2.75793390017627
-3.07650264638463 -1.64376750663986 0.206598136278864
-2.89792391352113 -1.47656598463751 6.72952990766204
-2.71710824212707 -1.31988843099915 5.37711418820365
-2.53419270989306 -1.17308994589408 -2.17878004868406
-2.34929279870121 -1.03562722978273 -2.92971789567669
-2.16250629518243 -0.907040232736946 3.44605996057897
-1.9739162684947 -0.786938145094927 2.40760406417602
-1.783593372544 -0.674988566363266 -8.4210413455624
-1.59159764404585 -0.570909046002469 -9.44135147065648
-1.39797991746873 -0.474460426641545 10.3438170073902
-1.20278294368523 -0.385441581238004 27.8247147440806
-1.00604227540868 -0.303685247426347 14.0366918052103
-0.807786965668117 -0.229054741451316 -13.5626418509788
-0.608040113407043 -0.161441391327866 7.12962298649528
-0.40681928129469 -0.100762571193508 110.946335393414
-0.204136804018882 -0.0469602509045122 245.895745897178
0 0 308.499957398262
0.205588704860026 0.0401295944912887 245.949569412679
0.412631736463125 0.073417119598094 111.331653109936
0.621136413229679 0.0998281448595364 8.26841550498406
0.831115069847512 0.119304640131887 -11.2020193747748
1.04258526898586 0.131763979552657 17.9329849186293
1.25557010958821 0.137097491136802 33.0957663124775
1.47009864468363 0.135168491129062 16.4781423034665
1.68620642698541 0.125809717163938 -2.7206254550646
1.90393620736616 0.108820042198942 -1.32667517495109
2.12333882029437 0.0839603088630816 8.52067577876885
2.34447430248555 0.0509480666168641 6.03554854287023
2.56741330784568 0.00945091496687678 -5.19062455137681
2.79223890553273 -0.0409219557486727 -7.559665518148
3.01904888217764 -0.100630595457941 -0.240030294266663
3.24795871966248 -0.170218303700498 1.93272474312292
3.47910549567789 -0.250329980307049 -3.95623438906866
3.71265307134973 -0.341736531264043 -5.40559802335253
3.94879911609757 -0.445367918074513 0.261022646483804
4.18778482448887 -0.562358871962822 1.49496537757898
4.4299086974513 -0.694113729380948 -2.90643220698269
4.67554667754508 -0.842401161017178 -2.11486684615312
4.92518263638706 -1.00949760384924 1.6656470764032
5.17945658841001 -1.19841408904806 -0.473095487217845
5.43924517892169 -1.41327490852383 -0.993492612916006
5.70580569135353 -1.65999511576418 2.06538266730643
5.98105856968641 -1.94760968934525 -0.372511767266193
6.26821829816895 -2.2912415886494 1.96892366658518
6.57351163475747 -2.72018540664243 1.53731709683096
6.91289266185892 -3.30949919978523 0.194977815193943
-4.33199105891224 -6.32255671174775 -1.01890540854965
-4.33273536445132 -5.64250548253478 0.880129682088089
-4.28281548835607 -5.11838257106227 -0.933571265822194
-4.20594381819842 -4.67720875247291 -0.83085951817936
-4.11137511988789 -4.29050078608664 2.33311352616578
-4.0038870480963 -3.94355456277362 -0.405695813182554
-3.88633393883772 -3.62758533957382 0.462653859240641
-3.76058447946459 -3.33684188818649 3.09660961589073
-3.62794161882538 -3.06731414439092 0.945925753083744
-3.48935660374798 -2.81607447148511 1.0742545454212
-3.34554860760891 -2.5809094814078 4.35950264382773
-3.19707638994477 -2.3600994891319 1.55937828351986
-3.04438360959517 -2.1522790531507 -4.676649136508
-2.88782875154958 -1.95634487011371 -2.74835675431314
-2.72770560982063 -1.77139273502497 4.92565445717941
-2.56425772950387 -1.59667309315335 5.44294542656152
-2.39768884775227 -1.43155890601726 -0.897151209011835
-2.22817060409203 -1.27552192147252 -1.57106440426545
-2.05584833778072 -1.12811483127887 3.8959321563943
-1.88084551364815 -0.988957649762171 1.35025789264809
-1.70326714386356 -0.857727182697904 -11.1427737562983
-1.52320246037592 -0.734148802385798 -13.5450352601275
-1.34072701792962 -0.617989975232835 5.51946470634329
-1.1559043567042 -0.509055144674525 23.1217915064095
-0.968787318329515 -0.407181680896596 10.1485572718461
-0.779419084021967 -0.312236685780182 -16.3363125501578
-0.587833985502219 -0.224114497153809 5.42471077048273
-0.394058125983799 -0.142734777586933 110.119243742137
-0.198109838385568 -0.0680411041569889 245.676287039651
0 0 308.499957398262
0.200267783579973 0.0613996317580423 245.75412777765
0.402697117947283 0.116146694243129 110.67632174925
0.607298880394403 0.164207710591285 7.06594374719235
0.814091403840196 0.205526257879943 -12.9306011146822
1.02310079149819 0.24002199867856 15.8565070413007
1.23436137508904 0.267589270815662 31.025799402188
1.44791633582916 0.288095176172383 14.6916947751366
1.66381851534841 0.301377084934451 -4.23578574745004
1.8821314538263 0.307239440537376 -2.62479320712325
2.10293070600726 0.30544970938814 7.63614415167172
2.32630550384022 0.295733263786471 5.73357230786935
2.55236085949445 0.277766909507854 -5.13175678936542
2.78122023779976 0.251170660878144 -7.43863144797912
3.0130289780137 0.215497209657085 -0.0902867225421399
3.24795871966248 0.170218303700501 1.93272474312296
3.48621319989907 0.114706904526788 -4.44307420319758
3.72803596381903 0.0482134574048252 -5.8060275758298
3.97372080543496 -0.0301662426613409 1.19232591490541
4.22362620973637 -0.12153549902221 3.31165629014376
4.47819583556283 -0.227259753184486 -2.38546404143117
4.73798844245098 -0.349058690175269 -2.99394879705198
5.00372320377731 -0.489145698055804 1.96345726119239
5.27635136636972 -0.650448413528102 0.591211070119955
5.55717587907668 -0.83697690081287 -2.90516837396724
5.84806542925063 -1.05448238821086 0.166145936609766
6.15187435290563 -1.3117496186821 0.309643102901372
6.47338030471353 -1.62348270135643 -2.26500350137998
6.82183805058382 -2.01816487691391 0.050583503817844
7.22095997808844 -2.56877537021184 0.810296071343772
-3.64737282162623 -6.74073745281808 -0.5998032689401
-3.71919775971461 -6.06448941650788 0.170915195798604
-3.72433711242339 -5.53801965724955 -0.66167221959896
-3.69400177460916 -5.0912273574488 -0.436083046125153
-3.64037312298257 -4.6967526970567 1.23801680357988
-3.56973963765435 -4.34047151849259 -3.72310670514691
-3.48585827396902 -4.01394556189475 -1.37667700094796
-3.39118864947037 -3.7116504358101 1.93201802809166
-3.28744574116734 -3.42973423881015 -1.38002288289051
-3.17588160622364 -3.16538480446219 -1.5240035318559
-3.05744284036142 -2.91647604396423 2.82508076251527
-2.9328648982073 -2.68135609917938 1.04942746725243
-2.80273173569369 -2.45871338360909 -4.91108524784102
-2.66751520059554 -2.24748810979911 -3.32752623129342
-2.52760199264984 -2.04681173591973 3.64551059974193
-2.38331267259081 -1.85596427077364 3.61867541154202
-2.23491540484685 -1.67434340719315 -2.34150041137699
-2.08263610606975 -1.50144172807053 -1.60821229863233
-1.92666607577637 -1.3368295676561 5.17299034605725
-1.76716782176184 -1.18014192746593 2.4517710202726
-1.60427956392339 -1.03106836052795 -11.9548709726152
-1.4381187517995 -0.889345070859675 -16.8924408128908
-1.26878483261692 -0.754748696332758 0.422834046537379
-1.09636143970259 -0.627091393419355 17.6914659570764
-0.920918124658955 -0.506216946662697 5.50227560704944
-0.742511723787342 -0.391997699639912 -19.7346724012319
-0.561187425440062 -0.28433215764996 3.27865854472968
-0.376979587382665 -0.183143151887943 109.053217420844
-0.189912339905753 -0.0883764848338053 245.388095944491
0 0 308.499957398262
0.19275268655429 0.0819969618105557 245.486603912692
0.38835046553742 0.157603741400779 109.757753467981
0.586807653940066 0.226788182283123 5.33986748889623
0.788148382052828 0.289496086937531 -15.4962325049548
0.992407007641258 0.345650286559108 12.5947212221303
1.19962871905767 0.395149286446811 27.5030139895754
1.40987035260338 0.437865430177769 11.3897417149167
1.62320145988084 0.473642502295212 -7.19770858614218
1.83970567421699 0.502292659271297 -5.31081586012667
2.05948244283859 0.523592538977681 5.56527354122779
2.2826492152841 0.537278345431869 4.82541089142698
2.50934421145076 0.5430396316618 -5.0420232357033
2.73972993913371 0.540511399183539 -7.13063488512966
2.97399769784979 0.529263982247417 0.341394961327027
3.2123734042508 0.508789963745688 3.1490661144933
3.45512522276514 0.478487036510666 -2.7253104117665
3.70257371412704 0.437635209345052 -5.08763635380182
3.95510557807347 0.385365940419121 0.31465671490592
4.21319266237939 0.320619442278628 2.03658022137247
4.47741892297722 0.242084128425026 -2.51104684867587
4.74851981449356 0.148108140721427 -1.4794302165857
5.02744193265057 0.0365653903658445 3.22417678643407
5.31543733461196 -0.095356289074445 -0.534991296956434
5.61422099738668 -0.251508799027925 -2.89180441953325
5.9262525385185 -0.437416530947671 2.26903065891774
6.25528891335195 -0.661517744695419 -1.1386430524913
6.60761860199776 -0.9379365978518 -0.685363382934127
6.99542298116659 -1.29403291046577 0.271578578672119
7.44991294571501 -1.79990750013161 -0.493933122601237
-2.92279320444465 -7.08506526376534 1.17131845367857
-3.06491184603028 -6.42002953535772 -0.348501629973702
-3.12505411971936 -5.89698104116688 -1.55568202595621
-3.1415874745577 -5.44946541008867 -0.690920287006955
-3.1294864363448 -5.05154600261911 1.05406372552854
-3.0964814127262 -4.6898333599529 -0.740081478169081
-3.04719081638797 -4.35632815666745 0.510774354048864
-2.9846382469807 -4.04579336454618 1.6604189948186
-2.91093192002681 -3.75457744719095 -1.32456221859882
-2.82761098522555 -3.48001451912224 -0.185762126551595
-2.73583908954389 -3.22008908467114 4.5243343406995
-2.63652032490363 -2.97323521069441 2.15640287259887
-2.53037254638662 -2.73820953571779 -4.42683932558141
-2.41797579489033 -2.51400739943643 -3.19124226474489
-2.29980543911286 -2.29980543911286 3.08792897655163
-2.17625554329659 -2.09492111545783 1.88100380763777
-2.04765576107981 -1.89878345162096 -4.58263387079431
-1.91428381104975 -1.71091142489892 -2.62668525434863
-1.77637485706501 -1.53089771954052 6.30465392270891
-1.63412866941667 -1.3583963232518 4.57438250778679
-1.48771516136379 -1.19311293763513 -11.157292255061
-1.33727871323267 -1.03479748862979 -18.8681451912379
-1.18294157516777 -0.883238232774342 -3.96019797774459
-1.02480655733921 -0.738257097630573 12.3706367786044
-0.862959159300124 -0.599705993628456 0.607287023449061
-0.697469249726336 -0.467463904671597 -23.5078151671934
-0.528392378508766 -0.34143461552657 0.802851448650544
-0.355770781534116 -0.221544971491701 107.794953425695
-0.179634122088218 -0.107743594248814 245.043598255865
0 0 308.499957398262
0.183125750758625 0.101695915990506 245.158522274092
0.36974896415957 0.197334048986938 108.616065655126
0.559887240031765 0.286883915191389 3.1770027453852
0.753570241661037 0.370294136285682 -18.7439664995833
0.950840204934093 0.447491557568143 8.35085428446363
1.15175267974185 0.518379963805345 22.7189370399933
1.35637753476014 0.582838338900896 6.78599231089414
1.56480026954208 0.640718593284763 -11.1931889685774
1.7771236942578 0.691842654518746 -8.72049088218536
1.99347005905177 0.735998779141401 2.95023619497865
2.21398374425026 0.772936893091995 3.7421555133979
2.43883466311237 0.802362697972913 -4.39297977706362
2.66822258592915 0.823930181490201 -5.8633879372461
2.90238267655921 0.837232027892641 1.16164958424095
3.14159265358979 0.841787214476935 4.02064711515791
3.38618217065916 0.837024764392688 -1.03278836384271
3.63654529200971 0.822262138350641 -3.36938077419221
3.89315738633955 0.796675973613348 1.14484287157611
4.15659849454613 0.759261609875934 2.50122745533436
4.42758647171132 0.708775685664156 -2.76200476440768
4.7070254097569 0.643652267834762 -3.67587742189546
4.99607895564986 0.56187586071885 1.6442579285899
5.29628625908943 0.460780578836902 1.1433896660042
5.60975553559804 0.336714885790776 -2.15777963730322
5.93951038482628 0.184441753363879 2.24086231691451
6.29016921946023 -0.00403814386636014 1.64794790934944
6.66946244714541 -0.242114264705252 -0.952753064399863
7.09236459368133 -0.555723248656765 1.39182223329129
7.5972431081138 -1.01131946682507 -0.511362167072382
-2.16619085328138 -7.35176761703756 0.487053392415635
-2.37704611678682 -6.70523046714062 -0.538429645988366
-2.49153238012007 -6.19133386677458 -0.39169923648219
-2.55475328471555 -5.74799797932166 -0.273401535494051
-2.5843124414233 -5.35099351307287 3.46209554749836
-2.58929748945984 -4.98781240571084 -1.98583683603689
-2.5751376985569 -4.65098190853543 -0.675494919508549
-2.5453875232814 -4.33560973454361 2.16567347443337
-2.50252531961882 -4.03828471936448 -2.83426114298229
-2.4483604665577 -3.75651646647092 -3.6319304237918
-2.38426091315018 -3.48842215551943 2.7620385568999
-2.31128948319297 -3.2325389350516 2.99112044122039
-2.23029006594685 -2.98770529114599 -3.3183030124309
-2.14194454038234 -2.75298269791565 -3.42460795998416
-2.04681173591973 -2.52760199264984 1.94302550487908
-1.94535490285927 -2.31092556601065 0.557758633960149
-1.83796157229487 -2.10242002720681 -5.90565808002049
-1.72495822200624 -1.90163601812489 -3.55361611767133
-1.60662130368932 -1.70819303564871 6.48284369527454
-1.48318566140596 -1.52176784465741 5.78329755933149
-1.35485104017188 -1.34208551972265 -10.2284019589713
-1.2217871692401 -1.16891244856919 -19.7119650277775
-1.08413776227464 -1.00205082630817 -6.98504564644607
-0.942023679879066 -0.84133430258992 7.96105107148321
-0.795545432806188 -0.686624536231473 -3.98669141378882
-0.644785156610505 -0.537808477340587 -27.3755917381174
-0.489808154105313 -0.394796244305683 -1.87482525268178
-0.330664076553258 -0.25751949802653 106.399675705067
-0.167387795238229 -0.125930242298436 244.657691596285
0 0 308.499957398262
0.171492450916122 0.120280668433625 244.784056617532
0.347096415755443 0.234902323437592 107.301330122658
0.526832584357738 0.3438364878905 0.689689094975537
0.710735828006897 0.447035165587657 -22.4411302807326
0.898855797965565 0.544430017428831 3.53743647303091
1.09125779704704 0.635931161802446 17.26559067932
1.28802396080582 0.72142554881626 1.65973975268037
1.4892547999947 0.800774837287299 -15.107855632914
1.69507117521727 0.873812676865903 -11.3029744916549
1.90561680013755 0.940341262663201 1.40591648578306
2.12106140400854 1.00012698240396 3.4878719057859
2.34160473184596 1.05289491065984 -2.80738606866779
2.56748162771169 1.09832181230998 -2.98106950994261
2.79896854330163 1.13602718423821 3.79237630502021
3.03639195639553 1.16556166833107 5.86290268890715
3.28013939808727 1.18639187379733 0.856547742843433
3.5306741186771 1.19788019129904 -1.52714223427008
3.78855494758534 1.1992574581255 1.75634091261067
4.05446376378248 1.18958514838973 2.76500173166533
4.32924445652931 1.1677017481703 -0.385755711903427
4.61395984962255 1.1321444060088 -0.317699714443305
4.90997789211431 1.08103030156173 1.93451509364704
5.21910796299316 1.01186903830197 -1.17613361710692
5.54382841824457 0.921249451858628 -3.41064116956667
5.88769371243546 0.804279255228652 0.532956316588574
6.25613311529756 0.653485699711929 -1.11964694958357
6.65823426604739 0.456360722991068 -1.63904205540463
7.11160077553499 0.188675033357083 2.57602802676779
7.66133628519478 -0.211651205807792 -0.970811787428918
-1.38585526182498 -7.53792246584124 -1.66842541291799
-1.66313697285896 -6.91696749076586 0.63891810917624
-1.83071289037751 -6.41785314291798 -1.50206247845196
-1.93992868326956 -5.98355427984729 -1.24311953028322
-2.01082417859142 -5.59181441883002 -0.180596995110206
-2.05374468105362 -5.23114393498496 -0.555973494515632
-2.07487083321823 -4.89467852933296 0.365423461159378
-2.07824900122045 -4.57792425700471 3.12315082121036
-2.06670052812198 -4.27774769908725 1.02550389908316
-2.04228519826587 -3.99186123331134 -0.820608954423273
-2.00656027525333 -3.71853534323258 2.17031214080037
-1.96073567023603 -3.45642628638411 1.86700254020322
-1.90577206082637 -3.20446712218687 -3.21988804381514
-1.84244569325921 -2.96179574185784 -3.32737836325968
-1.77139273502496 -2.72770560982064 1.39699922095494
-1.69314054701454 -2.50161103246999 0.193799575007171
-1.60813029190568 -2.28302204901492 -5.85467429459577
-1.51673362971172 -2.07152588919336 -3.80512158864135
-1.41926527110328 -1.86677303139596 5.76048288462072
-1.31599256091233 -1.66846655910656 5.28854825035095
-1.20714288746304 -1.47635393200663 -10.1928715963718
-1.09290946934594 -1.2902205591114 -19.9190790828615
-0.973455909187617 -1.10988474129634 -8.47633334297089
-0.848919793851036 -0.93519367286957 4.93460862971817
-0.719415544071841 -0.766020276730118 -7.86807617057024
-0.58503666238888 -0.602260707788175 -31.0886196166501
-0.445857489066537 -0.443832402815759 -4.62330303202152
-0.301934546753775 -0.290672587051561 104.928350521424
-0.153307532675461 -0.14273717226084 244.247119607171
0 0 308.499957398262
0.157980243894279 0.137547600703037 244.379436526023
0.320641006385705 0.269896958876192 105.871185667242
0.488005840642682 0.397021916075871 -1.99376327362653
0.66011444389008 0.518878384067331 -26.3100806348625
0.837023338776858 0.635403588089265 -1.29897318086348
1.0188068655674 0.746514964913689 11.9892392085402
1.20555852680056 0.852108669450792 -2.97936602486125
1.39739274321198 0.952057624599609 -17.8961507299748
1.59444710166462 1.04620902466826 -11.9312444224321
1.79688520478507 1.1343811705322 2.01583241159443
2.00490027116386 1.21635947120668 4.37512216038531
2.21871968912516 1.29189138637316 -1.52367770452184
2.43861080350094 1.36067999951547 -0.947144093981268
2.66488832496182 1.42237578902429 5.77119958147225
2.89792391352113 1.47656598463751 6.72952990766204
3.13815873185663 1.52276062556418 1.18472934789409
3.38612014085921 1.56037401819903 -0.536828308883631
3.64244430801929 1.58869962696567 2.82175498136701
3.90790747957173 1.60687534308107 2.44390752033397
4.18347033312893 1.61383422596619 -2.13299523120467
4.47034277984256 1.60823253315416 -2.47738568270991
4.77008208331383 1.58834074820057 1.2424477522676
5.08474802788578 1.5518712488362 1.2070861832799
5.41716195662014 1.49569061614808 -0.410772938379867
5.77137023565208 1.41530490526689 2.20987259686098
6.15355350754367 1.3038498172135 0.279514677851942
6.57405707700547 1.14983572710668 -0.998932832412964
7.05292077109375 0.931006152222687 1.20210235413314
7.64149025869747 0.590335950111181 -0.58650010311948
-0.590335950111178 -7.64149025869747 -0.354040463235684
-0.931006152222684 -7.05292077109375 1.27825071303614
-1.14983572710668 -6.57405707700547 -0.991686582098221
-1.3038498172135 -6.15355350754368 0.301633734842313
-1.41530490526689 -5.77137023565208 2.26978685486125
-1.49569061614808 -5.41716195662014 -0.481218368467489
-1.5518712488362 -5.08474802788579 1.1750725221486
-1.58834074820057 -4.77008208331383 1.63691771554909
-1.60823253315416 -4.47034277984256 -1.61326284207273
-1.61383422596619 -4.18347033312893 -1.16816959526248
-1.60687534308107 -3.90790747957173 3.09063920233865
-1.58869962696567 -3.64244430801929 2.81279745910432
-1.56037401819903 -3.38612014085921 -1.63812855116713
-1.52276062556418 -3.13815873185663 -1.51806673036422
-1.47656598463751 -2.89792391352113 2.33149621774172
-1.42237578902429 -2.66488832496182 0.511813158832725
-1.36067999951547 -2.43861080350094 -5.42399667283988
-1.29189138637316 -2.21871968912516 -3.65176771581252
-1.21635947120668 -2.00490027116386 4.99749408090675
-1.1343811705322 -1.79688520478507 4.15073114096268
-1.04620902466826 -1.59444710166462 -10.6270105995786
-0.952057624599608 -1.39739274321198 -19.6299820722799
-0.852108669450792 -1.20555852680056 -8.63565110033854
-0.746514964913689 -1.0188068655674 3.29352260676572
-0.635403588089264 -0.837023338776858 -10.8870028370107
-0.51887838406733 -0.66011444389008 -34.4780520277563
-0.397021916075871 -0.488005840642683 -7.32038481904038
-0.269896958876192 -0.320641006385705 103.444993101264
-0.137547600703037 -0.157980243894279 243.829760316826
0 0 308.499957398262
0.142737172260839 0.153307532675461 243.962260196836
0.290672587051561 0.301934546753775 104.388023576448
0.443832402815759 0.445857489066537 -4.74244677134333
0.602260707788175 0.58503666238888 -30.086946854681
0.766020276730118 0.719415544071842 -5.64359331403534
0.93519367286957 0.848919793851037 7.67520504326301
1.10988474129634 0.973455909187617 -6.37607057127794
1.2902205591114 1.09290946934594 -19.3303268802974
1.47635393200663 1.20714288746304 -11.0549271965573
1.66846655910656 1.31599256091233 4.06964056572151
1.86677303139596 1.41926527110328 5.71944114395833
2.07152588919336 1.51673362971172 -1.66040446256781
2.28302204901492 1.60813029190568 -1.75492421593091
2.50161103246998 1.69314054701454 4.85425375629516
2.72770560982063 1.77139273502497 4.92565445717941
2.96179574185784 1.84244569325921 -1.87110917551165
3.20446712218687 1.90577206082637 -3.58125529517981
3.45642628638411 1.96073567023603 0.669585812138687
3.71853534323258 2.00656027525333 0.965423870640387
3.99186123331134 2.04228519826587 -1.79997260731468
4.27774769908725 2.06670052812198 0.201558811566011
4.57792425700471 2.07824900122045 2.52695677485979
4.89467852933296 2.07487083321823 0.166372737135213
5.23114393498496 2.05374468105362 -0.358260158363276
5.59181441883002 2.01082417859142 0.38209106229411
5.98355427984729 1.93992868326956 -0.340959986489696
6.41785314291798 1.83071289037751 -0.992092930120162
6.91696749076586 1.66313697285897 -0.0221667495705398
7.53792246584124 1.38585526182498 -1.77145794464506
0.211651205807796 -7.66133628519478 -0.545195512744647
-0.18867503335708 -7.11160077553499 1.59003119333112
-0.456360722991065 -6.65823426604739 -2.7731558404367
-0.653485699711926 -6.25613311529756 -1.08264075852552
-0.804279255228649 -5.88769371243546 1.59086463601178
-0.921249451858626 -5.54382841824457 -2.31546037007052
-1.01186903830197 -5.21910796299316 -0.521572785717829
-1.08103030156173 -4.90997789211431 2.50705126990828
-1.1321444060088 -4.61395984962255 0.628828155439589
-1.1677017481703 -4.32924445652931 0.870119223702228
-1.18958514838973 -4.05446376378248 3.85772157007784
-1.1992574581255 -3.78855494758534 2.20110110503362
-1.19788019129904 -3.5306741186771 -2.08460468399092
-1.18639187379732 -3.28013939808727 -0.952057908279794
-1.16556166833107 -3.03639195639553 2.82857843071647
-1.1360271842382 -2.79896854330163 0.172080958159203
-1.09832181230998 -2.56748162771169 -5.89323103239541
-1.05289491065984 -2.34160473184596 -3.68111076712145
-1.00012698240396 -2.12106140400854 4.99207602213051
-0.9403412626632 -1.90561680013755 3.94825927755416
-0.873812676865902 -1.69507117521728 -10.448711214267
-0.800774837287298 -1.4892547999947 -18.7860689479013
-0.721425548816259 -1.28802396080582 -7.96558458619842
-0.635931161802446 -1.09125779704704 2.61527204289813
-0.544430017428831 -0.898855797965565 -13.1591632430148
-0.447035165587656 -0.710735828006898 -37.4687882435055
-0.343836487890499 -0.526832584357738 -9.85945079801809
-0.234902323437592 -0.347096415755443 102.013836476624
-0.120280668433625 -0.171492450916122 243.423856910426
0 0 308.499957398262
0.125930242298436 0.167387795238229 243.550740276141
0.25751949802653 0.330664076553258 102.916255359995
0.394796244305683 0.489808154105314 -7.43475674806654
0.537808477340587 0.644785156610505 -33.5773282055423
0.686624536231473 0.795545432806188 -9.1809307259895
0.841334302589919 0.942023679879066 4.76178081986309
1.00205082630817 1.08413776227464 -8.24289707764463
1.16891244856919 1.2217871692401 -19.8584606387277
1.34208551972264 1.35485104017188 -10.1842386545211
1.52176784465741 1.48318566140596 5.64779026929475
1.70819303564871 1.60662130368932 6.51558408034645
1.90163601812489 1.72495822200624 -2.70584672807308
2.10242002720681 1.83796157229487 -3.99783693945046
2.31092556601065 1.94535490285928 2.94199509214745
2.52760199264984 2.04681173591973 3.64551059974195
2.75298269791565 2.14194454038234 -3.30991536927119
2.98770529114599 2.23029006594686 -4.68674732755213
3.2325389350516 2.31128948319297 1.24512856288781
3.48842215551943 2.38426091315019 1.87769141078456
3.75651646647092 2.4483604665577 -3.25820703554773
4.03828471936448 2.50252531961882 -1.79596552175116
4.33560973454361 2.5453875232814 3.04540346752932
4.65098190853543 2.5751376985569 -0.297160206895394
4.98781240571083 2.58929748945984 -2.02127910172402
5.35099351307287 2.5843124414233 3.34290841091967
5.74799797932165 2.55475328471556 0.284206729008082
6.19133386677458 2.49153238012007 1.17362955488122
6.70523046714062 2.37704611678683 0.43424907886198
7.35176761703756 2.16619085328139 0.431788337534483
1.01131946682507 -7.5972431081138 -0.576131889785435
0.555723248656768 -7.09236459368133 0.927713552305813
0.242114264705255 -6.66946244714541 -2.57374149180248
0.00403814386636236 -6.29016921946023 0.495129046837281
-0.184441753363877 -5.93951038482628 2.33482613881417
-0.336714885790774 -5.60975553559804 -1.50947633875752
-0.460780578836899 -5.29628625908943 1.61137395762281
-0.561875860718848 -4.99607895564986 2.09253789557254
-0.64365226783476 -4.7070254097569 -2.60984586971731
-0.708775685664155 -4.42758647171132 -0.798464399661256
-0.759261609875932 -4.15659849454613 5.0331754775742
-0.796675973613346 -3.89315738633955 3.63707326594387
-0.82226213835064 -3.63654529200971 -1.4534254083722
-0.837024764392686 -3.38618217065916 -0.0440320402360727
-0.841787214476934 -3.14159265358979 3.9901509793826
-0.83723202789264 -2.90238267655921 0.464396061120566
-0.8239301814902 -2.66822258592915 -6.36284370449033
-0.802362697972913 -2.43883466311237 -3.73040444042424
-0.772936893091994 -2.21398374425026 5.76129333590707
-0.735998779141401 -1.99347005905177 4.99693709411106
-0.691842654518745 -1.7771236942578 -9.41966485298618
-0.640718593284763 -1.56480026954208 -17.703479868274
-0.582838338900895 -1.35637753476014 -7.19267483053542
-0.518379963805345 -1.15175267974185 2.26851885840237
-0.447491557568142 -0.950840204934093 -14.9495273072941
-0.370294136285682 -0.753570241661038 -40.0494722951284
-0.286883915191389 -0.559887240031765 -12.1493248771108
-0.197334048986938 -0.369748964159571 100.696807121648
-0.101695915990505 -0.183125750758625 243.047222326335
0 0 308.499957398262
0.107743594248814 0.179634122088218 243.162913222358
0.221544971491701 0.355770781534116 101.519555633674
0.34143461552657 0.528392378508766 -9.9647872427764
0.467463904671596 0.697469249726336 -36.6814634590059
0.599705993628455 0.862959159300124 -11.8744307845122
0.738257097630572 1.02480655733921 3.21442578451916
0.883238232774342 1.18294157516777 -8.69792018739335
1.03479748862979 1.33727871323267 -19.8630594605468
1.19311293763513 1.48771516136379 -10.2290597051845
1.35839632325179 1.63412866941667 5.53450057316258
1.53089771954052 1.77637485706502 6.25378380255909
1.71091142489892 1.91428381104975 -3.59524237630154
1.89878345162095 2.04765576107981 -5.67801455095179
2.09492111545783 2.17625554329659 1.33781693770911
2.29980543911286 2.29980543911286 3.08792897655162
2.51400739943643 2.41797579489033 -3.24299113529844
2.73820953571779 2.53037254638663 -5.0153861204083
2.97323521069441 2.63652032490363 1.30948997791304
3.22008908467114 2.73583908954389 4.36910552102088
3.48001451912224 2.82761098522555 1.08139693784614
3.75457744719095 2.91093192002682 1.03374855164043
4.04579336454618 2.9846382469807 3.91218348478835
4.35632815666745 3.04719081638797 1.69065590608319
4.6898333599529 3.09648141272621 -0.724257155589724
5.05154600261911 3.1294864363448 0.218061407566491
5.44946541008867 3.14158747455771 -1.82648185925989
5.89698104116688 3.12505411971936 -1.64392141380751
6.42002953535772 3.06491184603029 0.901139156470628
7.08506526376534 2.92279320444466 1.93011526487165
1.79990750013161 -7.449912945715 -0.0288687096779353
1.29403291046577 -6.99542298116659 0.748172447825219
0.937936597851803 -6.60761860199776 -0.827875378869762
0.661517744695421 -6.25528891335195 -1.0865288891703
0.437416530947674 -5.9262525385185 2.8529668077532
0.251508799027927 -5.61422099738668 -2.40074639133861
0.0953562890744475 -5.31543733461196 -0.702340437562199
-0.0365653903658425 -5.02744193265057 2.73140239990696
-0.148108140721425 -4.74851981449356 -1.34899938312827
-0.242084128425024 -4.47741892297722 -1.04080266843843
-0.320619442278627 -4.21319266237939 4.86048518687489
-0.38536594041912 -3.95510557807347 3.96082922540046
-0.43763520934505 -3.70257371412704 -1.30746716202272
-0.478487036510665 -3.45512522276514 0.594912028886718
-0.508789963745687 -3.2123734042508 5.637158755237
-0.529263982247416 -2.97399769784979 1.99337033005505
-0.540511399183538 -2.73972993913371 -5.87767473713606
-0.543039631661799 -2.50934421145076 -3.59663599226458
-0.537278345431868 -2.2826492152841 6.48763828783804
-0.52359253897768 -2.05948244283859 6.1610856871723
-0.502292659271296 -1.83970567421699 -8.44108200814665
-0.473642502295212 -1.62320145988084 -17.0951666538687
-0.437865430177768 -1.40987035260338 -6.98338913579003
-0.39514928644681 -1.19962871905767 1.73565992154146
-0.345650286559108 -0.992407007641259 -16.4918859901312
-0.289496086937531 -0.788148382052828 -42.2194964301142
-0.226788182283123 -0.586807653940066 -14.1097032549451
-0.157603741400778 -0.38835046553742 99.5511922964214
-0.0819969618105556 -0.19275268655429 242.716451279365
0 0 308.499957398262
0.0883764848338052 0.189912339905753 242.815845233779
0.183143151887943 0.376979587382665 100.25841955483
0.28433215764996 0.561187425440062 -12.2419488720806
0.391997699639912 0.742511723787343 -39.3752558451667
0.506216946662696 0.920918124658955 -13.9191744724099
0.627091393419354 1.09636143970259 2.58490749001546
0.754748696332758 1.26878483261692 -8.17238231749542
0.889345070859675 1.4381187517995 -19.3362447373168
1.03106836052795 1.60427956392339 -10.6492698425374
1.18014192746593 1.76716782176184 4.39290548935582
1.3368295676561 1.92666607577637 5.39098562234345
1.50144172807053 2.08263610606975 -3.79959121082428
1.67434340719315 2.23491540484685 -5.97779536960884
1.85596427077364 2.38331267259081 0.281225430884337
2.04681173591973 2.52760199264985 1.94302550487906
2.24748810979911 2.66751520059554 -3.25017326669373
2.45871338360908 2.80273173569369 -3.99078617345418
2.68135609917938 2.9328648982073 1.6919727738154
2.91647604396423 3.05744284036142 2.8422546895108
3.16538480446219 3.17588160622364 -1.55348848594256
3.42973423881015 3.28744574116734 -0.782850177020606
3.7116504358101 3.39118864947037 3.0129506842954
4.01394556189475 3.48585827396902 -0.56458152756435
4.34047151849259 3.56973963765435 -3.39435344420934
4.6967526970567 3.64037312298257 1.64422917391179
5.0912273574488 3.69400177460916 0.0984312303813973
5.53801965724955 3.7243371124234 -0.358396920894301
6.06448941650788 3.71919775971461 1.14707659141021
6.74073745281808 3.64737282162623 -0.117516674850796
2.56877537021185 -7.22095997808844 0.0483481514576591
2.01816487691391 -6.82183805058382 0.183646394197575
1.62348270135643 -6.47338030471353 -2.45724824552597
1.3117496186821 -6.15187435290563 0.320211432695609
1.05448238821086 -5.84806542925063 0.998112982348623
0.836976900812873 -5.55717587907668 -1.72573039543214
0.650448413528103 -5.27635136636972 1.36040773696487
0.489145698055806 -5.00372320377731 2.26321760346136
0.349058690175271 -4.73798844245098 -2.49516738403045
0.227259753184488 -4.47819583556283 -0.936117335041805
0.121535499022211 -4.22362620973637 6.00866808763293
0.0301662426613427 -3.97372080543496 4.91176460198805
-0.0482134574048236 -3.72803596381903 -1.59082713495672
-0.114706904526787 -3.48621319989907 -0.336246020896172
-0.1702183037005 -3.24795871966248 5.41531127261024
-0.215497209657083 -3.0130289780137 2.51335326515337
-0.251170660878143 -2.78122023779976 -5.60246522069507
-0.277766909507853 -2.55236085949445 -3.7845394309628
-0.29573326378647 -2.32630550384023 6.43467763839724
-0.305449709388139 -2.10293070600726 6.41036440747581
-0.307239440537375 -1.8821314538263 -8.32172495523674
-0.30137708493445 -1.66381851534841 -17.3463526604475
-0.288095176172382 -1.44791633582916 -7.50775449786019
-0.267589270815662 -1.23436137508904 0.892479721004894
-0.24002199867856 -1.02310079149819 -17.8446773682945
-0.205526257879942 -0.814091403840196 -43.9437634662276
-0.164207710591285 -0.607298880394404 -15.6668479307095
-0.116146694243129 -0.402697117947283 98.6274188635497
-0.0613996317580422 -0.200267783579973 242.446174386683
0 0 308.499957398262
0.0680411041569888 0.198109838385568 242.524869181349
0.142734777586933 0.394058125983799 99.1879138307107
0.224114497153808 0.587833985502219 -14.186290987912
0.312236685780182 0.779419084021967 -41.6605562225323
0.407181680896595 0.968787318329515 -15.5896050017903
0.509055144674525 1.1559043567042 2.23852446942657
0.617989975232835 1.34072701792962 -7.35309941570126
0.734148802385798 1.52320246037592 -18.3199753452658
0.857727182697903 1.70326714386356 -10.3832302715467
0.988957649762171 1.88084551364815 3.86342733033387
1.12811483127887 2.05584833778072 4.88050334371936
1.27552192147252 2.22817060409204 -3.64425648837327
1.43155890601726 2.39768884775227 -5.48159807937844
1.59667309315335 2.56425772950387 0.317398083666259
1.77139273502496 2.72770560982063 1.39699922095495
1.95634487011371 2.88782875154958 -3.60187947565656
2.1522790531507 3.04438360959517 -3.39708734222054
2.3600994891319 3.19707638994477 3.25278525214715
2.5809094814078 3.34554860760891 4.79085989939927
2.81607447148511 3.48935660374798 -0.199729300773236
3.06731414439092 3.62794161882538 -1.04927153792128
3.33684188818649 3.76058447946459 1.71163503046748
3.62758533957382 3.88633393883772 0.0358220556629591
3.94355456277362 4.0038870480963 -0.450739706626697
4.29050078608664 4.11137511988789 2.63953842792377
4.67720875247291 4.20594381819843 0.525689393585774
5.11838257106227 4.28281548835607 0.670415868254751
5.64250548253478 4.33273536445132 1.30571939787239
6.32255671174774 4.33199105891224 -0.554394193232603
3.30949919978524 -6.91289266185892 -0.14008092103826
2.72018540664243 -6.57351163475746 -0.0140973057790822
2.2912415886494 -6.26821829816895 0.523157267704075
1.94760968934525 -5.98105856968641 -1.28263914951984
1.65999511576419 -5.70580569135352 1.70283980024339
1.41327490852384 -5.43924517892169 -0.926181984116049
1.19841408904806 -5.17945658841001 -0.129203647753405
1.00949760384924 -4.92518263638706 2.30600297517597
0.84240116101718 -4.67554667754508 -0.941938281325708
0.69411372938095 -4.4299086974513 -0.939825245256493
0.562358871962823 -4.18778482448887 4.34009956640918
0.445367918074515 -3.94879911609757 3.83968065610629
0.341736531264044 -3.71265307134973 -1.41819284432625
0.25032998030705 -3.47910549567789 0.00361788277763311
0.170218303700499 -3.24795871966248 5.41531127261024
0.100630595457943 -3.01904888217764 2.4622098621939
0.040921955748674 -2.79223890553273 -5.67782621371946
-0.00945091496687567 -2.56741330784568 -4.05918630172739
-0.0509480666168631 -2.34447430248555 6.07685800477719
-0.0839603088630807 -2.12333882029437 6.10736048580299
-0.108820042198941 -1.90393620736616 -8.71990103004345
-0.125809717163938 -1.68620642698541 -17.9785241423223
-0.135168491129061 -1.47009864468363 -8.27904234298634
-0.137097491136801 -1.25557010958821 0.0477826420236901
-0.131763979552657 -1.04258526898586 -18.8687770856538
-0.119304640131887 -0.831115069847512 -45.1431937561041
-0.0998281448595361 -0.621136413229679 -16.7542913953654
-0.0734171195980938 -0.412631736463125 97.9668238030409
-0.0401295944912886 -0.205588704860026 242.248389206957
0 0 308.499957398262
0.0469602509045121 0.204136804018882 242.302887414795
0.100762571193508 0.40681928129469 98.355416013356
0.161441391327866 0.608040113407043 -15.7243291213812
0.229054741451316 0.807786965668117 -43.5146256651173
0.303685247426347 1.00604227540868 -17.061198220597
0.385441581238003 1.20278294368523 1.6800175371549
0.474460426641544 1.39797991746873 -6.96161381211034
0.570909046002468 1.59159764404585 -17.3491393877068
0.674988566363265 1.783593372544 -9.31151815341573
0.786938145094926 1.9739162684947 4.67201866967493
0.907040232736945 2.16250629518243 5.24974949891493
1.03562722978273 2.34929279870121 -3.69033638182249
1.17308994589408 2.53419270989306 -5.68100544762881
1.31988843099915 2.71710824212707 0.467935082059341
1.47656598463751 2.89792391352113 2.33149621774174
1.64376750663986 3.07650264638463 -2.1949045422588
1.82226390299266 3.25268057959169 -2.8181826396692
2.01298513519893 3.42626004372276 1.7464026813554
2.21706593448304 3.59699984421037 1.42314948474141
2.43591063729696 3.76460148012685 -3.69718423285366
2.67128791432899 3.92868900891198 -2.84129953494883
2.92547420255685 4.0887785589489 1.73262499848302
3.20148053315148 4.24423011580486 -0.724881002332911
3.50343119802305 4.39416703417209 -3.45144779712152
3.83724125065921 4.53733203061916 0.63792789841061
4.21194566963607 4.67180466116518 -0.837648180621284
4.64266741433602 4.79437044156155 -1.57110397436115
5.15870107772485 4.89880261385194 0.165720285343827
5.83510471626346 4.96914709562939 -1.69801485432072
4.01396346356855 -6.52908624701029 -1.4360465946839
3.39240301582038 -6.25316444986496 -0.123650851529102
2.933897153624 -5.99438038024061 -2.56149702980897
2.5621313406884 -5.74471305716073 -0.236470933071731
2.24732058945289 -5.50103195228535 1.30057742415265
1.97408878059022 -5.26172097035122 -0.580093320760701
1.73324968902414 -5.02581460019672 0.982308994881064
1.51878924264394 -4.79268073737183 1.86756954394746
1.32651410845521 -4.56187864481895 -0.35613457357103
1.15336285030568 -4.33308655263249 0.968844746930589
0.997020923421052 -4.10606119235396 5.10936045461163
0.855690049378035 -3.88061355730487 3.51168500073974
0.727942382983417 -3.65659357490813 -1.26426376247784
0.612624197491727 -3.43387998359644 0.614227826356618
0.508789963745686 -3.2123734042508 5.637158755237
0.415655870710825 -2.99199145501184 2.36042913138633
0.332566222864838 -2.77266521950313 -5.60704106496913
0.25896862577621 -2.55433663873038 -3.81143828262776
0.194395328232166 -2.33695655006006 6.25921020174114
0.138448978375706 -2.12048319012913 6.17351542318146
0.0907916112938823 -1.90488103739385 -8.7475783012304
0.051136048195199 -1.69011990814697 -18.1398834847018
0.0192391281888958 -1.47617424514902 -8.57121243888528
-0.00510364265555197 -1.2630225552218 -0.328605025498101
-0.0220623266933901 -1.05064696409153 -19.3432351479558
-0.0317758957804452 -0.839032865227569 -45.7247225828522
-0.0343548410823241 -0.62816864554046 -17.3191733150311
-0.0298831716272217 -0.418045475325535 97.599517009653
-0.018419888989631 -0.20865715326743 242.131902046826
0 0 308.499957398262
0.0253648913160613 0.207927204108992 242.159774752019
0.0576863889841628 0.415123239427308 97.7984293765381
0.0969994998347527 0.621584426588806 -16.7900241164584
0.143363225442324 0.827304564278118 -44.8690346037165
0.196861574835071 1.03227482279058 -18.3072096239591
0.257605039178602 1.23648358903673 0.82129666216922
0.325732590328742 1.43991625648594 -7.32597978371704
0.401414290640737 1.6425549508644 -17.1045525327175
0.484854634045113 1.84437817899394 -8.39096801764203
0.576296781432628 2.04536038363509 5.94051139789429
0.676027911594781 2.24547138108058 6.12854960627182
0.784385989444517 2.44467564978669 -3.72334088403813
0.901768366838838 2.64293142639035 -6.33387450049392
1.02864279499052 2.84018954825806 0.0799878782191943
1.16556166833107 3.03639195639553 2.82857843071648
1.3131806823828 3.23146973442631 -1.01064508121657
1.47228364818019 3.42534050049104 -1.59743755542258
1.6438160948805 3.61790487547072 2.87063588197133
1.8289317492292 3.80904159779806 3.25275628319861
2.02905845641952 3.99860059489594 -0.698316803999661
2.24599449487475 4.18639286008591 -0.204046513537239
2.48205440936917 4.37217512490945 2.41477445642893
2.74029963605507 4.55562561946098 -0.0321529551656177
3.02492350792684 4.73630360668291 -1.08187115619598
3.3419400970952 4.9135769821252 1.97127226730645
3.7005356286364 5.08648023462624 -0.425549805546693
4.11608622187769 5.25339726892277 -1.15774340680864
4.61837686437977 5.41119755667485 0.573706337675592
5.28372209243362 5.55186011690595 0.426356140575205

